Optimization of Finite Alphabet Message Passing Decoding on Fully Node-Parallel Architectures for 5G LDPC Codes

In this paper, we propose a novel design method for the lookup tables (LUTs) of the minimum reconstruction, computation, and quantization (min-RCQ) LDPC code decoding algorithm. The proposed design method uses Bayesian optimization and samples from a subspace of the design space. The novel design method does not require knowledge about the channel or the modulation format and uses the frame error rate (FER) as loss function. The design method is applicable to irregular low-density parity-check (LDPC) codes with puncturing and shortening. Furthermore, the design method creates a set of iteration-agnostic LUTs that can be used over all iterations, which makes this approach suitable for fully node-parallel decoder architectures. We show that our proposed approach achieves a 38.6 % better energy efficiency than a state-of-the-art normalized min-sum (NMS) decoder without loss in error correction performance.

==> figures/5G_1000-500_32Iter.txt <==
ebn0 MS FAMP_AllEQ FAMP_44444 FAMP_33344
1.0 0.591788 0.7761202 0.7414784 0.8691882 
1.5 0.1190624 0.2622004 0.2206658 0.3995968 
2.0 0.005585 0.0193032 0.01301898 0.0513346 
2.5 0.0002122 0.0002602 0.0001452 0.0038044 
3.0 2.28e-05 7e-06 6.3999998e-06 0.0009216 
3.5 2.6e-06 8e-07 9.999999e-07 0.0002478 
4.0 0.0 0.0 0.0 5.86e-05 
4.5 0.0 0.0 0.0 1e-05 
5.0 0.0 0.0 0.0 8e-07 


==> figures/GP_Demo.txt <==
theta L Low High Area_below L_min
0.0 0.0 -0.5668471269309786 0.5451015491223331 -3.04406630857863 -3.04406630857863 
0.010012515644555695 0.00010024879451476171 -0.5046115942062914 0.48600816472525216 -3.04406630857863 -3.04406630857863 
0.02002503128911139 0.0004009750782495253 -0.44336150803182706 0.428120361535553 -3.04406630857863 -3.04406630857863 
0.030037546933667086 0.000902118554798224 -0.3831071796428202 0.37145213426135465 -3.04406630857863 -3.04406630857863 
0.04005006257822278 0.0016035787402253346 -0.32385853485752186 0.316017059767344 -3.04406630857863 -3.04406630857863 
0.05006257822277847 0.0025052149781763467 -0.265625107621007 0.2618282883990827 -3.04406630857863 -3.04406630857863 
0.06007509386733417 0.003606846461029593 -0.2084160337604282 0.20889853550500467 -3.04406630857863 -3.04406630857863 
0.07008760951188986 0.004908252257086605 -0.15224004501781666 0.15724007322321612 -3.04406630857863 -3.04406630857863 
0.08010012515644556 0.0064091713437973786 -0.09710546372535085 0.10686472289912365 -3.04406630857863 -3.04406630857863 
0.09011264080100126 0.008109302647016089 -0.04302020125031751 0.057783851262188254 -3.04406630857863 -3.04406630857863 
0.10012515644555695 0.010008305086282001 0.009958305074500554 0.010058305078637574 -3.04406630857863 -3.04406630857863 
0.11013767209011265 0.012105797626119583 -0.03645145936932773 0.06197296018562881 -3.04406630857863 -3.04406630857863 
0.12015018773466835 0.014401359333350846 -0.0815854696889878 0.1128671024011639 -3.04406630857863 -3.04406630857863 
0.13016270337922403 0.01689452944041239 -0.1253843259208247 0.16268458966528904 -3.04406630857863 -3.04406630857863 
0.14017521902377972 0.01958480741466857 -0.16783907277624963 0.21141966948194266 -3.04406630857863 -3.04406630857863 
0.15018773466833543 0.02247165303371163 -0.20894126350077077 0.2590670404702857 -3.04406630857863 -3.04406630857863 
0.16020025031289112 0.025554486466638552 -0.2486829622691643 0.3056218524497185 -3.04406630857863 -3.04406630857863 
0.1702127659574468 0.02883268836129407 -0.2870567499372972 0.3510797098803397 -3.04406630857863 -3.04406630857863 
0.18022528160200252 0.032305599937467795 -0.32405573001562726 0.39543667552511097 -3.04406630857863 -3.04406630857863 
0.1902377972465582 0.0359725230860333 -0.35967353450548306 0.4386892739760711 -3.04406630857863 -3.04406630857863 
0.2002503128911139 0.03983272047401575 -0.39390432952837595 0.4808344949761263 -3.04406630857863 -3.04406630857863 
0.2102628285356696 0.04388541565557414 -0.42674282072135233 0.5218697965107029 -3.04406630857863 -3.04406630857863 
0.2202753441802253 0.04812979318888308 -0.4581842583894422 0.5617931076616121 -3.04406630857863 -3.04406630857863 
0.23028785982478098 0.052564998758898814 -0.4882244424080754 0.6006028312172828 -3.04406630857863 -3.04406630857863 
0.2403003754693367 0.05719013930599281 -0.5168597268699251 0.6382978460351603 -3.04406630857863 -3.04406630857863 
0.2503128911138924 0.06200428316043573 -0.5440870244723002 0.6748775091536816 -3.04406630857863 -3.04406630857863 
0.26032540675844806 0.06700646018271397 -0.5699038106405235 0.7103416576506226 -3.04406630857863 -3.04406630857863 
0.27033792240300375 0.07219566190965984 -0.5943081273833017 0.7446906102451356 -3.04406630857863 -3.04406630857863 
0.28035043804755944 0.07757084170637579 -0.6172985868769766 0.7779251686417258 -3.04406630857863 -3.04406630857863 
0.2903629536921152 0.08313091492393264 -0.6388743747748322 0.8100466186136861 -3.04406630857863 -3.04406630857863 
0.30037546933667086 0.08887475906282019 -0.6590352532380083 0.841056730823894 -3.04406630857863 -3.04406630857863 
0.31038798498122655 0.09480121394212915 -0.6777815636855489 0.8709577613818693 -3.04406630857863 -3.04406630857863 
0.32040050062578224 0.10090908187444073 -0.6951142292592845 0.8997524521341302 -3.04406630857863 -3.04406630857863 
0.3304130162703379 0.10719712784640145 -0.7110347570027215 0.9274440306884403 -3.04406630857863 -3.04406630857863 
0.3404255319148936 0.11366407970495838 -0.7255452397493185 0.9540362101686113 -3.04406630857863 -3.04406630857863 
0.3504380475594493 0.12030862834922999 -0.7386483577188736 0.9795331887000494 -3.04406630857863 -3.04406630857863 
0.36045056320400504 0.1271294279279873 -0.7503473798193223 1.0039396486246461 -3.04406630857863 -3.04406630857863 
0.3704630788485607 0.1341250960427181 -0.760646164651715 1.027260755444189 -3.04406630857863 -3.04406630857863 
0.3804755944931164 0.14129421395624842 -0.7695491612171701 1.049502156492432 -3.04406630857863 -3.04406630857863 
0.3904881101376721 0.14863532680689132 -0.7770614093226236 1.0706699793340442 -3.04406630857863 -3.04406630857863 
0.4005006257822278 0.1561469438280964 -0.7831885396850236 1.090770829891412 -3.04406630857863 -3.04406630857863 
0.41051314142678347 0.16382753857356921 -0.7879367737321423 1.1098117902988587 -3.04406630857863 -3.04406630857863 
0.4205256570713392 0.17167554914783087 -0.7913129230984657 1.1278004164840723 -3.04406630857863 -3.04406630857863 
0.4305381727158949 0.1796893784421871 -0.7933243888155734 1.144744735477514 -3.04406630857863 -3.04406630857863 
0.4405506883604506 0.18786739437607503 -0.7939791601958952 1.1606532424500429 -3.04406630857863 -3.04406630857863 
0.45056320400500627 0.19620793014375504 -0.7932858134089208 1.1755348974791386 -3.04406630857863 -3.04406630857863 
0.46057571964956195 0.20470928446631542 -0.7912535097499703 1.1893991220451876 -3.04406630857863 -3.04406630857863 
0.47058823529411764 0.21336972184895495 -0.7878919936005906 1.2022557952581996 -3.04406630857863 -3.04406630857863 
0.4806007509386734 0.22218747284351 -0.7832115900809371 1.2141152498166148 -3.04406630857863 -3.04406630857863 
0.49061326658322907 0.2311607343161902 -0.7772232023936574 1.2249882676990043 -3.04406630857863 -3.04406630857863 
0.5006257822277848 0.24028766972048715 -0.7699383088602132 1.234886075590929 -3.04406630857863 -3.04406630857863 
0.5106382978723404 0.24956640937521946 -0.7613689596494284 1.243820340047943 -3.04406630857863 -3.04406630857863 
0.5206508135168961 0.2589950507476771 -0.7515277731994126 1.2518031623971948 -3.04406630857863 -3.04406630857863 
0.5306633291614519 0.2685716587418261 -0.7404279323332661 1.2588470733792612 -3.04406630857863 -3.04406630857863 
0.5406758448060075 0.27829426599153634 -0.7280831800700353 1.2649650275328965 -3.04406630857863 -3.04406630857863 
0.5506883604505632 0.28816087315879274 -0.714507815131422 1.270170397324419 -3.04406630857863 -3.04406630857863 
0.5607008760951189 0.2981694492368478 -0.6997166871467064 1.2744769670253753 -3.04406630857863 -3.04406630857863 
0.5707133917396746 0.30831793185827905 -0.6837251915562754 1.2778989263400469 -3.04406630857863 -3.04406630857863 
0.5807259073842304 0.31860422760790497 -0.6665492642165016 1.280450863786705 -3.04406630857863 -3.04406630857863 
0.590738423028786 0.3290262123405216 -0.6482053757073623 1.282147759835112 -3.04406630857863 -3.04406630857863 
0.6007509386733417 0.33958173150341514 -0.6287105253453238 1.2830049798039391 -3.04406630857863 -3.04406630857863 
0.6107634543178974 0.3502686004636066 -0.6080822349033312 1.2830382665209743 -3.04406630857863 -3.04406630857863 
0.6207759699624531 0.36108460483978727 -0.586338542041204 1.2822637327505686 -3.04406630857863 -3.04406630857863 
0.6307884856070087 0.3720275008388965 -0.5634979934483816 1.280697853391203 -3.04406630857863 -3.04406630857863 
0.6408010012515645 0.3830950155973011 -0.5395796377024044 1.2783574574476737 -3.04406630857863 -3.04406630857863 
0.6508135168961202 0.3942848475265256 -0.5146030178458952 1.2752597197815914 -3.04406630857863 -3.04406630857863 
0.6608260325406758 0.4055946666634913 -0.4885881636859475 1.27142215264509 -3.04406630857863 -3.04406630857863 
0.6708385481852316 0.41702211502521475 -0.4615555838181459 1.2668625970009075 -3.04406630857863 -3.04406630857863 
0.6808510638297872 0.4285648069679171 -0.4335262573803115 1.2615992136348346 -3.04406630857863 -3.04406630857863 
0.690863579474343 0.4402203295504995 -0.4045216255384587 1.255650474063916 -3.04406630857863 -3.04406630857863 
0.7008760951188986 0.4519862429023307 -0.3745635827100762 1.2490351512463478 -3.04406630857863 -3.04406630857863 
0.7108886107634543 0.4638600805953025 -0.3436744675278712 1.2417723100970584 -3.04406630857863 -3.04406630857863 
0.7209011264080101 0.47583935002009903 -0.3118770535489707 1.2338812978147446 -3.04406630857863 -3.04406630857863 
0.7309136420525657 0.48792153276663086 -0.2791945397137913 1.2253817340253306 -3.04406630857863 -3.04406630857863 
0.7409261576971214 0.5001040850085838 -0.24565054055911328 1.2162935007471383 -3.04406630857863 -3.04406630857863 
0.7509386733416771 0.5123844378920273 -0.2112690761906279 1.2066367321837141 -3.04406630857863 -3.04406630857863 
0.7609511889862328 0.524759997928034 -0.17607456201929295 1.1964318043493192 -3.04406630857863 -3.04406630857863 
0.7709637046307886 0.5372281473892545 -0.14009179826716012 1.1856993245333816 -3.04406630857863 -3.04406630857863 
0.7809762202753442 0.5497862447103958 -0.10334595924722312 1.17446012060904 -3.04406630857863 -3.04406630857863 
0.7909887359198999 0.5624316248925488 -0.06586258242385534 1.1627352301929297 -3.04406630857863 -3.04406630857863 
0.8010012515644556 0.5751615999113087 -0.027667557258408193 1.1505458896612912 -3.04406630857863 -3.04406630857863 
0.8110137672090113 0.5879734591286372 0.011212886154071677 1.137913523028861 -3.04406630857863 -3.04406630857863 
0.8210262828535669 0.6008644697084066 0.05075218865129405 1.1248597306966797 -3.04406630857863 -3.04406630857863 
0.8310387984981227 0.6138318770355731 0.09092347376652599 1.1114062780761138 -3.04406630857863 -3.04406630857863 
0.8410513141426784 0.6268729051389195 0.13169955968267166 1.0975750840944625 -3.04406630857863 -3.04406630857863 
0.851063829787234 0.6399847571173142 0.17305297137118186 1.0833882095889984 -3.04406630857863 -3.04406630857863 
0.8610763454317898 0.6531646155694251 0.21495595290863545 1.0688678455968783 -3.04406630857863 -3.04406630857863 
0.8710888610763454 0.6664096430268321 0.2573804799654233 1.054036301546754 -3.04406630857863 -3.04406630857863 
0.8811013767209012 0.6797169823904814 0.3002982724595485 1.0389159933592866 -3.04406630857863 -3.04406630857863 
0.8911138923654568 0.6930837573704174 0.34368080736835743 1.0235294314639656 -3.04406630857863 -3.04406630857863 
0.9011264080100125 0.7065070729287402 0.3874993316919539 1.007899208738583 -3.04406630857863 -3.04406630857863 
0.9111389236545683 0.7199840157257205 0.4317248755597887 0.9920479883799946 -3.04406630857863 -3.04406630857863 
0.9211514392991239 0.7335116545690198 0.47632826547423446 0.9759984917124278 -3.04406630857863 -3.04406630857863 
0.9311639549436797 0.7470870408659485 0.5212801376816684 0.9597734859428292 -3.04406630857863 -3.04406630857863 
0.9411764705882353 0.7607072090787032 0.5665509516584819 0.9433957718757933 -3.04406630857863 -3.04406630857863 
0.951188986232791 0.7743691771825232 0.6121110036990921 0.9268881716009848 -3.04406630857863 -3.04406630857863 
0.9612015018773468 0.788069947126702 0.6579304405621098 0.9102735161967548 -3.04406630857863 -3.04406630857863 
0.9712140175219024 0.8018065052983904 0.7039792730661003 0.8935746335583847 -3.04406630857863 -3.04406630857863 
0.9812265331664581 0.8155758229891326 0.7502273890702851 0.8768143369154517 -3.04406630857863 -3.04406630857863 
0.9912390488110138 0.8293748568640663 0.7966445609162874 0.8600154189619434 -3.04406630857863 -3.04406630857863 
1.0012515644555695 0.843200549433729 0.8431505494628356 0.8432505494669728 -3.04406630857863 -3.04406630857863 
1.0112640801001251 0.8570498295284011 0.8263924760891583 0.8898649049900436 -3.04406630857863 -3.04406630857863 
1.0212765957446808 0.8709196127749258 0.809613881046479 0.9366071123210966 -3.04406630857863 -3.04406630857863 
1.0312891113892366 0.8848068020759383 0.7928872368411691 0.9833967369614033 -3.04406630857863 -3.04406630857863 
1.0413016270337923 0.8987082880914401 0.776235007603929 1.0302032256904867 -3.04406630857863 -3.04406630857863 
1.0513141426783479 0.9126209497226538 0.7596795466932784 1.0769960109703163 -3.04406630857863 -3.04406630857863 
1.0613266583229037 0.9265416545980918 0.7432430909441881 1.123744518775442 -3.04406630857863 -3.04406630857863 
1.0713391739674594 0.9404672595617702 0.726947749336813 1.1704181820735278 -3.04406630857863 -3.04406630857863 
1.081351689612015 0.9543946111635092 0.7108154910078941 1.2169864550331353 -3.04406630857863 -3.04406630857863 
1.0913642052565709 0.9683205461512435 0.6948681331748622 1.2634188273880698 -3.04406630857863 -3.04406630857863 
1.1013767209011265 0.9822418919652826 0.6791273290738764 1.3096848388563807 -3.04406630857863 -3.04406630857863 
1.1113892365456821 0.9961554672344514 0.6636145559605734 1.3557540935645278 -3.04406630857863 -3.04406630857863 
1.1214017521902377 1.0100580822740437 0.6483511031842264 1.401596274465232 -3.04406630857863 -3.04406630857863 
1.1314142678347936 1.0239465395855205 0.633358060348003 1.447181157735538 -3.04406630857863 -3.04406630857863 
1.1414267834793492 1.037817634357883 0.6186563055654013 1.49247862714415 -3.04406630857863 -3.04406630857863 
1.1514392991239049 1.051668154970659 0.6042664938182385 1.5374586883818184 -3.04406630857863 -3.04406630857863 
1.1614518147684607 1.0654948834984244 0.5902090454249027 1.582091483345089 -3.04406630857863 -3.04406630857863 
1.1714643304130163 1.0792945962167964 0.5765041346264075 1.626347304364985 -3.04406630857863 -3.04406630857863 
1.181476846057572 1.093064064109832 0.5631716782951622 1.670196608374665 -3.04406630857863 -3.04406630857863 
1.1914893617021276 1.106800053378754 0.5502313247758407 1.7136100310056466 -3.04406630857863 -3.04406630857863 
1.2015018773466835 1.1204993259519442 0.5377024428631494 1.7565584006067525 -3.04406630857863 -3.04406630857863 
1.211514392991239 1.1341586399961252 0.5256041109231082 1.7990127521780164 -3.04406630857863 -3.04406630857863 
1.2215269086357947 1.147774750428671 0.5139551061663515 1.84094434120993 -3.04406630857863 -3.04406630857863 
1.2315394242803506 1.1613444094309662 0.5027738940765963 1.8823246574237036 -3.04406630857863 -3.04406630857863 
1.2415519399249062 1.174864366962749 0.492078618003572 1.9231254384019882 -3.04406630857863 -3.04406630857863 
1.2515644555694618 1.1883313712773682 0.4818870889247082 1.9633186831045941 -3.04406630857863 -3.04406630857863 
1.2615769712140175 1.20174216943788 0.4722167753826918 2.0028766652607266 -3.04406630857863 -3.04406630857863 
1.2715894868585733 1.2150935078339167 0.46308479360386845 2.0417719466315116 -3.04406630857863 -3.04406630857863 
1.281602002503129 1.2283821326992528 0.4545078978042292 2.0799773901347 -3.04406630857863 -3.04406630857863 
1.2916145181476846 1.2416047906300052 0.4465024706883267 2.1174661728248108 -3.04406630857863 -3.04406630857863 
1.3016270337922404 1.2547582291033856 0.43908451414666905 2.1542117987217977 -3.04406630857863 -3.04406630857863 
1.311639549436796 1.2678391969969414 0.43226964015711755 2.1901881114812225 -3.04406630857863 -3.04406630857863 
1.3216520650813517 1.2808444451082117 0.4260730618952777 2.2253693068995224 -3.04406630857863 -3.04406630857863 
1.3316645807259073 1.2937707266747278 0.4205095850602245 2.2597299452465007 -3.04406630857863 -3.04406630857863 
1.3416770963704632 1.306614797894282 0.415593599418955 2.2932449634201335 -3.04406630857863 -3.04406630857863 
1.3516896120150188 1.3193734184453987 0.41133907057592234 2.325889686915785 -3.04406630857863 -3.04406630857863 
1.3617021276595744 1.3320433520079358 0.4077595319716094 2.3576398416042994 -3.04406630857863 -3.04406630857863 
1.3717146433041303 1.3446213667837388 0.4048680771151105 2.3884715653123916 -3.04406630857863 -3.04406630857863 
1.381727158948686 1.3571042360172814 0.40267735205529376 2.4183614191991243 -3.04406630857863 -3.04406630857863 
1.3917396745932415 1.3694887385162189 0.4011995480941257 2.44728639892326 -3.04406630857863 -3.04406630857863 
1.4017521902377972 1.3817716591717824 0.4004463947478907 2.475223945594071 -3.04406630857863 -3.04406630857863 
1.411764705882353 1.3939497894789417 0.4004291529582569 2.5021519565019545 -3.04406630857863 -3.04406630857863 
1.4217772215269087 1.4060199280562637 0.40115860855896757 2.5280487956213484 -3.04406630857863 -3.04406630857863 
1.4317897371714643 1.4179788811653995 0.4026450660007004 2.552893303881704 -3.04406630857863 -3.04406630857863 
1.4418022528160201 1.4298234632301194 0.40489834233765 2.5766648092011595 -3.04406630857863 -3.04406630857863 
1.4518147684605758 1.441550497354832 0.40792776148026655 2.5993431362767447 -3.04406630857863 -3.04406630857863 
1.4618272841051314 1.4531568158425123 0.411742148715631 2.6209086161278146 -3.04406630857863 -3.04406630857863 
1.471839799749687 1.4646392607119652 0.4163498255001934 2.6413420953862077 -3.04406630857863 -3.04406630857863 
1.481852315394243 1.4759946842143554 0.42175860452631464 2.660624945329844 -3.04406630857863 -3.04406630857863 
1.4918648310387985 1.4872199493489295 0.4279757850666206 2.678739070653934 -3.04406630857863 -3.04406630857863 
1.5018773466833542 1.4983119303778618 0.43500814859720704 2.6956669179769106 -3.04406630857863 -3.04406630857863 
1.51188986232791 1.5092675133401485 0.44286195470341005 2.7113914840754925 -3.04406630857863 -3.04406630857863 
1.5219023779724656 1.5200835965644781 0.45154293726932826 2.7258963238458445 -3.04406630857863 -3.04406630857863 
1.5319148936170213 1.530757091181014 0.4610563009534021 2.739165557986654 -3.04406630857863 -3.04406630857863 
1.5419274092615771 1.541284921632007 0.4714067179519854 2.7511838804002546 -3.04406630857863 -3.04406630857863 
1.5519399249061328 1.551664026181174 0.48259832505218747 2.761936565308675 -3.04406630857863 -3.04406630857863 
1.5619524405506884 1.56189135742177 0.4946347209756543 2.7714094740810213 -3.04406630857863 -3.04406630857863 
1.571964956195244 1.571963882783281 0.5075189640144504 2.7795890617691157 -3.04406630857863 -3.04406630857863 
1.5819774718397999 1.5818785850366668 0.5212535699600034 2.786462383348512 -3.04406630857863 -3.04406630857863 
1.5919899874843555 1.5916324627980853 0.5358405103262538 2.79201709966188 -3.04406630857863 -3.04406630857863 
1.6020025031289111 1.6012225310310242 0.5512812108673459 2.7962414830624143 -3.04406630857863 -3.04406630857863 
1.612015018773467 1.6106458215467738 0.5675765503905656 2.7991244227547307 -3.04406630857863 -3.04406630857863 
1.6220275344180226 1.6198993835031645 0.5847268598650235 2.8006554298307744 -3.04406630857863 -3.04406630857863 
1.6320400500625782 1.6289802839015064 0.6027319218258564 2.8008246419990988 -3.04406630857863 -3.04406630857863 
1.6420525657071339 1.6378856080816537 0.6215909700741671 2.799622828005305 -3.04406630857863 -3.04406630857863 
1.6520650813516897 1.6466124602151306 0.6413026896723015 2.797041391742226 -3.04406630857863 -3.04406630857863 
1.6620775969962454 1.6551579637962421 0.6618652172343094 2.7930723760480065 -3.04406630857863 -3.04406630857863 
1.672090112640801 1.6635192621311088 0.6832761415110511 2.7877084661907943 -3.04406630857863 -3.04406630857863 
1.6821026282853568 1.6716935188245492 0.7055325042683012 2.7809429930397207 -3.04406630857863 -3.04406630857863 
1.6921151439299125 1.6796779182647417 0.7286308014587022 2.7727699359195013 -3.04406630857863 -3.04406630857863 
1.702127659574468 1.687469666105605 0.7525669846843077 2.7631839251499684 -3.04406630857863 -3.04406630857863 
1.7121401752190237 1.6950659897468165 0.7773364629502709 2.752180244268155 -3.04406630857863 -3.04406630857863 
1.7221526908635796 1.7024641388114112 0.8029341047070446 2.7397548319336957 -3.04406630857863 -3.04406630857863 
1.7321652065081352 1.7096613856208864 0.8293542401800468 2.7259042835167167 -3.04406630857863 -3.04406630857863 
1.7421777221526908 1.7166550256677486 0.8565906639846141 2.710625852368578 -3.04406630857863 -3.04406630857863 
1.7521902377972467 1.723442378085433 0.8846366380246466 2.693917450775257 -3.04406630857863 -3.04406630857863 
1.7622027534418023 1.730020786115528 0.9134848946726373 2.6757776505938144 -3.04406630857863 -3.04406630857863 
1.772215269086358 1.7363876175722424 0.9431276402283191 2.6562056835729866 -3.04406630857863 -3.04406630857863 
1.7822277847309136 1.7425402653040427 0.9735565586546271 2.6352014413574025 -3.04406630857863 -3.04406630857863 
1.7922403003754694 1.7484761476523984 1.0047628155867803 2.6127654751778215 -3.04406630857863 -3.04406630857863 
1.802252816020025 1.7541927089075688 1.0367370626133687 2.5888989952268506 -3.04406630857863 -3.04406630857863 
1.8122653316645807 1.7596874197613657 1.069469441824833 2.5636038697229595 -3.04406630857863 -3.04406630857863 
1.8222778473091366 1.7649577777568262 1.1029495906277766 2.536882623662702 -3.04406630857863 -3.04406630857863 
1.8322903629536922 1.7700013077347307 1.1371666468207686 2.5087384372637724 -3.04406630857863 -3.04406630857863 
1.8423028785982478 1.7748155622769062 1.1721092539285203 2.4791751441003846 -3.04406630857863 -3.04406630857863 
1.8523153942428034 1.7793981221462412 1.2077655667914868 2.4481972289322753 -3.04406630857863 -3.04406630857863 
1.8623279098873593 1.78374659672336 1.2441232574056387 2.415809825230991 -3.04406630857863 -3.04406630857863 
1.872340425531915 1.7878586244398835 1.2811695210113745 2.3820187124028855 -3.04406630857863 -3.04406630857863 
1.8823529411764706 1.7917318732082226 1.318891082423699 2.346830312715162 -3.04406630857863 -3.04406630857863 
1.8923654568210264 1.7953640408478315 1.3572742026033293 2.3102516879237536 -3.04406630857863 -3.04406630857863 
1.902377972465582 1.7987528555078682 1.3963046854616583 2.2722905356086334 -3.04406630857863 -3.04406630857863 
1.9123904881101377 1.8018960760861962 1.435967884896617 2.232955185217983 -3.04406630857863 -3.04406630857863 
1.9224030037546935 1.804791492644665 1.4762487120530878 2.1922545938262052 -3.04406630857863 -3.04406630857863 
1.9324155193992492 1.8074369268206134 1.5171316428037318 2.150198341608407 -3.04406630857863 -3.04406630857863 
1.9424280350438048 1.809830232234529 1.5586007254416576 2.1067966270386145 -3.04406630857863 -3.04406630857863 
1.9524405506883604 1.8119692948938098 1.6006395885749198 2.0620602618203208 -3.04406630857863 -3.04406630857863 
1.9624530663329163 1.8138520335925663 1.6432314491961773 2.0160006655747686 -3.04406630857863 -3.04406630857863 
1.972465581977472 1.8154764003074029 1.6863591208538673 1.9686298603592594 -3.04406630857863 -3.04406630857863 
1.9824780976220275 1.8168403805891244 1.7300050215572775 1.919960465381886 -3.04406630857863 -3.04406630857863 
1.9924906132665834 1.8179419939503065 1.7741511781825272 1.8700056951444703 -3.04406630857863 -3.04406630857863 
2.002503128911139 1.8187792942486738 1.818729294193889 1.818829294198026 -3.04406630857863 -3.04406630857863 
2.0125156445556946 1.819350370066229 1.76629566948213 1.8638706197079558 -3.04406630857863 -3.04406630857863 
2.0225281602002503 1.819653345084076 1.7125697992266429 1.9094060449211105 -3.04406630857863 -3.04406630857863 
2.032540675844806 1.8196863784528814 1.6576171376276962 1.955366197687235 -3.04406630857863 -3.04406630857863 
2.0425531914893615 1.8194476651589169 1.601453748436694 2.001731312105921 -3.04406630857863 -3.04406630857863 
2.0525657071339176 1.8189354363856343 1.5440962380944407 2.0484812974880313 -3.04406630857863 -3.04406630857863 
2.0625782227784732 1.8181479598707075 1.4855617521544948 2.0955957439535586 -3.04406630857863 -3.04406630857863 
2.072590738423029 1.8170835402585006 1.4258679677911532 2.143053931865415 -3.04406630857863 -3.04406630857863 
2.0826032540675845 1.815740519447898 1.3650330856216337 2.190834841868725 -3.04406630857863 -3.04406630857863 
2.09261576971214 1.81411727693545 1.3030758212120068 2.23891716516518 -3.04406630857863 -3.04406630857863 
2.1026282853566958 1.8122122301537806 1.2400153963388068 2.287279313949741 -3.04406630857863 -3.04406630857863 
2.1126408010012514 1.8100238348052042 1.175871530035173 2.3358994319800006 -3.04406630857863 -3.04406630857863 
2.1226533166458075 1.8075505851905007 1.1106644294307433 2.3847554052683426 -3.04406630857863 -3.04406630857863 
2.132665832290363 1.8047910145328037 1.0444147803947952 2.4338248728865914 -3.04406630857863 -3.04406630857863 
2.1426783479349187 1.8017436952965407 0.9771437379890877 2.4830852378761312 -3.04406630857863 -3.04406630857863 
2.1526908635794744 1.798407239501388 0.9088729167352962 2.5325136782579274 -3.04406630857863 -3.04406630857863 
2.16270337922403 1.7947802990311863 0.8396243807050148 2.582087158133939 -3.04406630857863 -3.04406630857863 
2.1727158948685856 1.7908615659377667 0.769420633436065 2.631782438875629 -3.04406630857863 -3.04406630857863 
2.1827284105131417 1.7866497727396449 0.6982846076827788 2.681576090391388 -3.04406630857863 -3.04406630857863 
2.1927409261576973 1.7821436927155334 0.6262396550049403 2.7314445024678085 -3.04406630857863 -3.04406630857863 
2.202753441802253 1.777342140192627 0.5533095352019204 2.7813638961777567 -3.04406630857863 -3.04406630857863 
2.2127659574468086 1.7722439708296143 0.47951840559784653 2.83131033534914 -3.04406630857863 -3.04406630857863 
2.2227784730913642 1.7668480818943746 0.40489081018392303 2.881259738087859 -3.04406630857863 -3.04406630857863 
2.23279098873592 1.7611534125363089 0.3294516686234421 2.9311878883491285 -3.04406630857863 -3.04406630857863 
2.2428035043804755 1.7551589440532716 0.25322626512657087 2.9810704475498646 -3.04406630857863 -3.04406630857863 
2.2528160200250316 1.7488637001530474 0.1762402371998557 3.0308829662169563 -3.04406630857863 -3.04406630857863 
2.262828535669587 1.7422667472093447 0.09851956427772302 3.080600895664058 -3.04406630857863 -3.04406630857863 
2.272841051314143 1.7353671945122517 0.020090556241241897 3.130199599691392 -3.04406630857863 -3.04406630857863 
2.2828535669586985 1.7281641945131234 -0.05902015816924755 3.179654366302019 -3.04406630857863 -3.04406630857863 
2.292866082603254 1.720656943063855 -0.13878564304129526 3.228940419428127 -3.04406630857863 -3.04406630857863 
2.3028785982478097 1.7128446796505026 -0.21917866707136202 3.2780329306613956 -3.04406630857863 -3.04406630857863 
2.3128911138923653 1.704726687621214 -0.3001717154333323 3.3269070309811966 -3.04406630857863 -3.04406630857863 
2.3229036295369214 1.6963022944084294 -0.38173700172840785 3.375537822474519 -3.04406630857863 -3.04406630857863 
2.332916145181477 1.687570871745318 -0.46384648000979833 3.423900390041261 -3.04406630857863 -3.04406630857863 
2.3429286608260327 1.6785318358764074 -0.5464718568764231 3.471969813079174 -3.04406630857863 -3.04406630857863 
2.3529411764705883 1.6691846477623793 -0.6295846036290098 3.5197211771421597 -3.04406630857863 -3.04406630857863 
2.362953692115144 1.6595288132789872 -0.7131559684827038 3.567129585566222 -3.04406630857863 -3.04406630857863 
2.3729662077596996 1.6495638834100677 -0.7971569888295478 3.6141701710567573 -3.04406630857863 -3.04406630857863 
2.382978723404255 1.6392894544346095 -0.8815585035452189 3.6608181072318873 -3.04406630857863 -3.04406630857863 
2.3929912390488113 1.6287051681078444 -0.9663311653332813 3.707048620115488 -3.04406630857863 -3.04406630857863 
2.403003754693367 1.617810711836337 -1.0514454531010498 3.75283699957444 -3.04406630857863 -3.04406630857863 
2.4130162703379225 1.606605818847027 -1.1368716843610442 3.7981586106944674 -3.04406630857863 -3.04406630857863 
2.423028785982478 1.5950902683502088 -1.2225800276517549 3.842988905088863 -3.04406630857863 -3.04406630857863 
2.433041301627034 1.583263885696408 -1.3085405149717422 3.8873034321345985 -3.04406630857863 -3.04406630857863 
2.4430538172715894 1.57112654252713 -1.394723054221149 3.9310778501304853 -3.04406630857863 -3.04406630857863 
2.453066332916145 1.5586781569194494 -1.481097441644194 3.974287937371577 -3.04406630857863 -3.04406630857863 
2.463078848560701 1.5459186935244185 -1.5676333742674045 4.016909603135203 -3.04406630857863 -3.04406630857863 
2.4730913642052568 1.532848163699258 -1.6543004623271573 4.058918898572857 -3.04406630857863 -3.04406630857863 
2.4831038798498124 1.5194666256333138 -1.7410682416808514 4.100292027503038 -3.04406630857863 -3.04406630857863 
2.493116395494368 1.5057741844677484 -1.827906186195839 4.141005357099897 -3.04406630857863 -3.04406630857863 
2.5031289111389237 1.491770992408944 -1.9147837201106073 4.181035428472968 -3.04406630857863 -3.04406630857863 
2.5131414267834793 1.4774572488355955 -2.0016702303622234 4.2203589671328094 -3.04406630857863 -3.04406630857863 
2.523153942428035 1.4628332003994655 -2.0885350788746813 4.258952893338085 -3.04406630857863 -3.04406630857863 
2.533166458072591 1.4478991411197848 -2.175347614802262 4.29679433231909 -3.04406630857863 -3.04406630857863 
2.5431789737171466 1.432655412471274 -2.2620771867229372 4.333860624373619 -3.04406630857863 -3.04406630857863 
2.5531914893617023 1.4171024034657627 -2.348693154775733 4.370129334830144 -3.04406630857863 -3.04406630857863 
2.563204005006258 1.4012405507273944 -2.435164902737296 4.405578263874444 -3.04406630857863 -3.04406630857863 
2.5732165206508135 1.3850703385613903 -2.5214618500320047 4.440185456235134 -3.04406630857863 -3.04406630857863 
2.583229036295369 1.3685922990163586 -2.607553463670503 4.473929210723969 -3.04406630857863 -3.04406630857863 
2.593241551939925 1.351807011940129 -2.693409270111669 4.506788089627024 -3.04406630857863 -3.04406630857863 
2.603254067584481 1.3347151050290968 -2.7789988670427377 4.538740927942641 -3.04406630857863 -3.04406630857863 
2.6132665832290365 1.3173172538710665 -2.864291935072818 4.56976684246244 -3.04406630857863 -3.04406630857863 
2.623279098873592 1.2996141819815634 -2.949258249334691 4.599845240691504 -3.04406630857863 -3.04406630857863 
2.6332916145181477 1.2816066608336236 -3.0338676909904376 4.628955829604515 -3.04406630857863 -3.04406630857863 
2.6433041301627034 1.263295509881027 -3.118090258635719 4.657078624233798 -3.118090258635719 -3.04406630857863 
2.653316645807259 1.244681596574973 -3.201896079598583 4.684193956086496 -3.201896079598583 -3.04406630857863 
2.6633291614518146 1.2257658363741848 -3.285255421127764 4.710282481387068 -3.285255421127764 -3.04406630857863 
2.6733416770963707 1.206549192748429 -3.3681387014665205 4.735325189142472 -3.3681387014665205 -3.04406630857863 
2.6833541927409263 1.1870326771754474 -3.450516500807218 4.759303409026577 -3.450516500807218 -3.04406630857863 
2.693366708385482 1.1672173491312776 -3.532359572122824 4.782198819081291 -3.532359572122824 -3.04406630857863 
2.7033792240300376 1.147104316073974 -3.613638851870777 4.803993453231293 -3.613638851870777 -3.04406630857863 
2.7133917396745932 1.1266947334207058 -3.6943254705654445 4.824669708609929 -3.6943254705654445 -3.04406630857863 
2.723404255319149 1.1059898045182326 -3.774390763215102 4.8442103526936595 -3.774390763215102 -3.04406630857863 
2.7334167709637045 1.08499078060675 -3.8538062796196275 4.862598530242678 -3.8538062796196275 -3.04406630857863 
2.7434292866082606 1.0636989607771006 -3.9325437945249484 4.879817770045168 -3.9325437945249484 -3.04406630857863 
2.753441802252816 1.042115691921351 -4.01057531763109 4.895851991463593 -4.01057531763109 -3.04406630857863 
2.763454317897372 1.020242368676717 -4.08787310344958 4.910685510780192 -4.08787310344958 -3.04406630857863 
2.7734668335419275 0.9980804333628569 -4.164409661007373 4.924303047340408 -4.164409661007373 -3.04406630857863 
2.783479349186483 0.9756313759125113 -4.240157763393697 4.936689729492169 -4.240157763393697 -3.04406630857863 
2.7934918648310387 0.9528967337955012 -4.315090457146412 4.947831100319148 -4.315090457146412 -3.04406630857863 
2.8035043804755944 0.9298780919360787 -4.3891810714752 4.957713123166901 -4.3891810714752 -3.04406630857863 
2.8135168961201504 0.9065770826236327 -4.462403227318116 4.966322186959947 -4.462403227318116 -3.04406630857863 
2.823529411764706 0.8829953854167575 -4.534730846228873 4.973645111308832 -4.534730846228873 -3.04406630857863 
2.8335419274092617 0.8591347270406708 -4.606138159091957 4.9796691514057585 -4.606138159091957 -3.04406630857863 
2.8435544430538173 0.8349968812780075 -4.676599714662799 4.984382002707741 -4.676599714662799 -3.04406630857863 
2.853566958698373 0.8105836688529743 -4.7460903879306 4.987771805406421 -4.7460903879306 -3.04406630857863 
2.8635794743429286 0.7858969573088823 -4.81458538830117 4.989827148683572 -4.81458538830117 -3.04406630857863 
2.873591989987484 0.760938660879058 -4.882060267597407 4.990537074751592 -4.882060267597407 -3.04406630857863 
2.8836045056320403 0.7357107403511409 -4.9484909278752855 4.9898910826784135 -4.9484909278752855 -3.04406630857863 
2.893617021276596 0.710215202924782 -5.013853629053101 4.98787913199637 -5.013853629053101 -3.04406630857863 
2.9036295369211516 0.6844541020627354 -5.078124996351866 4.984491646094481 -5.078124996351866 -3.04406630857863 
2.913642052565707 0.6584295373353753 -5.141282027545124 4.979719515394098 -5.141282027545124 -3.04406630857863 
2.923654568210263 0.6321436542586307 -5.203302100016084 4.9735541003076 -5.203302100016084 -3.04406630857863 
2.9336670838548184 0.6055986441253581 -5.2641629776206 4.965987233980199 -5.2641629776206 -3.04406630857863 
2.943679599499374 0.5787967438301614 -5.323842817354181 4.957011224814846 -5.323842817354181 -3.04406630857863 
2.95369211514393 0.5517402356876722 -5.382320175821744 4.946618858780579 -5.382320175821744 -3.04406630857863 
2.963704630788486 0.5244314472443109 -5.4395740155084 4.934803401504343 -5.4395740155084 -3.04406630857863 
2.9737171464330414 0.4968727510835258 -5.495583710850379 4.92155860014701 -5.495583710850379 -3.04406630857863 
2.983729662077597 0.46906656462455 -5.550329054104537 4.906878685063836 -5.550329054104537 -3.04406630857863 
2.9937421777221527 0.44101534991467334 -5.603790261015589 4.890758371250098 -5.603790261015589 -3.04406630857863 
3.0037546933667083 0.41272161341505603 -5.6559479762800144 4.873192859572647 -5.6559479762800144 -3.04406630857863 
3.0137672090112644 0.3841879057800982 -5.706783278805757 4.854177837788091 -5.706783278805757 -3.04406630857863 
3.02377972465582 0.3554168216303921 -5.756277686767037 4.833709481348722 -5.756277686767037 -3.04406630857863 
3.0337922403003756 0.32641099931925877 -5.804413162453438 4.811784453996935 -5.804413162453438 -3.04406630857863 
3.0438047559449313 0.29717312069291385 -5.851172116912905 4.788399908149551 -5.851172116912905 -3.04406630857863 
3.053817271589487 0.26770591084426665 -5.896537414388069 4.76355348507307 -5.896537414388069 -3.04406630857863 
3.0638297872340425 0.23801213786038122 -5.940492376545517 4.73724331485117 -5.940492376545517 -3.04406630857863 
3.073842302878598 0.2080946125636222 -5.983020786497879 4.709468016146043 -5.983020786497879 -3.04406630857863 
3.0838548185231542 0.1779561882465075 -6.024106892618432 4.68022669575479 -6.024106892618432 -3.04406630857863 
3.09386733416771 0.1475997604003017 -6.0637354121482065 4.649518947962694 -6.0637354121482065 -3.04406630857863 
3.1038798498122655 0.11702826643735471 -6.101891534595646 4.617344853694911 -6.101891534595646 -3.04406630857863 
3.113892365456821 0.08624468540724003 -6.138560924928909 4.583704979468386 -6.138560924928909 -3.04406630857863 
3.1239048811013768 0.05525203770669927 -6.173729726561074 4.548600376145869 -6.173729726561074 -3.04406630857863 
3.1339173967459324 0.024053384783429447 -6.2073845641285015 4.512032577493878 -6.2073845641285015 -3.04406630857863 
3.143929912390488 -0.007348171166259168 -6.2395125460628265 4.474003598546689 -6.2395125460628265 -3.04406630857863 
3.153942428035044 -0.03894948750588653 -6.270101266957005 4.434515933778386 -6.270101266957005 -3.04406630857863 
3.1639549436795997 -0.07074738147330815 -6.299138809726064 4.393572555085206 -6.299138809726064 -3.04406630857863 
3.1739674593241554 -0.10273863050127219 -6.32661374756322 4.3511769095803405 -6.32661374756322 -3.04406630857863 
3.183979974968711 -0.13491997254396756 -6.352515145692056 4.307332917203526 -6.352515145692056 -3.04406630857863 
3.1939924906132666 -0.16728810640955175 -6.376832562915682 4.262044968147833 -6.376832562915682 -3.04406630857863 
3.2040050062578223 -0.1998396920986148 -6.39955605296381 4.215317920106099 -6.39955605296381 -3.04406630857863 
3.214017521902378 -0.23257135114854768 -6.420676165638689 4.1671570953394905 -6.420676165638689 -3.04406630857863 
3.224030037546934 -0.2654796669837799 -6.440183947761035 4.117568277570779 -6.440183947761035 -3.04406630857863 
3.2340425531914896 -0.29856118527184167 -6.458070943917168 4.0665577087050515 -6.458070943917168 -3.04406630857863 
3.244055068836045 -0.3318124142852354 -6.474329197008553 4.014132085380462 -6.474329197008553 -3.04406630857863 
3.254067584480601 -0.36522982526905023 -6.488951248605096 3.9602985553518373 -6.488951248605096 -3.04406630857863 
3.2640801001251565 -0.39880985281430137 -6.501930139103613 3.9050647137099697 -6.501930139103613 -3.04406630857863 
3.274092615769712 -0.4325488952369476 -6.513259407692967 3.8484385989394987 -6.513259407692967 -3.04406630857863 
3.2841051314142677 -0.4664433149625472 -6.522933092127371 3.790428688818185 -6.522933092127371 -3.04406630857863 
3.294117647058824 -0.5004894389165137 -6.530945728309549 3.7310438961607217 -6.530945728309549 -3.04406630857863 
3.3041301627033794 -0.5346835589199196 -6.5372923496854485 3.6702935644100725 -6.5372923496854485 -3.04406630857863 
3.314142678347935 -0.56902193209083 -6.5419684864522285 3.6081874630792807 -6.5419684864522285 -3.04406630857863 
3.3241551939924907 -0.6035007812510909 -6.544970164581399 3.544735783047094 -6.544970164581399 -3.04406630857863 
3.3341677096370463 -0.6381162953385513 -6.546293904658981 3.4799491317103666 -6.546293904658981 -3.04406630857863 
3.344180225281602 -0.6728646298246677 -6.545936720544655 3.4138385279965684 -6.545936720544655 -3.04406630857863 
3.3541927409261576 -0.7077419071374418 -6.543896117852026 3.346415397239645 -6.543896117852026 -3.04406630857863 
3.3642052565707137 -0.7427442170896542 -6.5401700922519 3.2776915659224426 -6.5401700922519 -3.04406630857863 
3.3742177722152693 -0.7778676173123293 -6.534757127600886 3.2076792562890413 -6.534757127600886 -3.04406630857863 
3.384230287859825 -0.8131081336934162 -6.527656193897472 3.13639108083039 -6.527656193897472 -3.04406630857863 
3.3942428035043806 -0.8484617608215971 -6.518866745067859 3.0638400366466043 -6.518866745067859 -3.04406630857863 
3.404255319148936 -0.8839244624352056 -6.50838871658381 2.990039499689291 -6.50838871658381 -3.04406630857863 
3.414267834793492 -0.91949217187619 -6.4962225229150174 2.915003218887438 -6.4962225229150174 -3.04406630857863 
3.4242803504380475 -0.9551607925490759 -6.4823690548182284 2.8387453101601707 -6.4823690548182284 -3.04406630857863 
3.4342928660826035 -0.9909261983848763 -6.466829676465819 2.7612802503200924 -6.466829676465819 -3.04406630857863 
3.444305381727159 -1.0267842343098905 -6.449606222416174 2.682622870870496 -6.449606222416174 -3.04406630857863 
3.454317897371715 -1.0627307167193611 -6.430700994428553 2.6027883517001316 -6.430700994428553 -3.04406630857863 
3.4643304130162704 -1.0987614339559033 -6.4101167581249365 2.521792214678915 -6.4101167581249365 -3.04406630857863 
3.474342928660826 -1.1348721467926806 -6.387856739501765 2.4396503171584234 -6.387856739501765 -3.04406630857863 
3.4843554443053817 -1.171058588921257 -6.363924621293922 2.3563788453803607 -6.363924621293922 -3.04406630857863 
3.4943679599499373 -1.207316467444077 -6.3383245391940655 2.271994307796921 -6.3383245391940655 -3.04406630857863 
3.5043804755944934 -1.2436414633715172 -6.311061077929866 2.186513528306518 -6.311061077929866 -3.04406630857863 
3.514392991239049 -1.280029232123441 -6.282139267202068 2.099953639408425 -6.282139267202068 -3.04406630857863 
3.5244055068836047 -1.31647540403523 -6.251564577486246 2.012332075280057 -6.251564577486246 -3.04406630857863 
3.5344180225281603 -1.3529755848681944 -6.219342915701137 1.9236665647804707 -6.219342915701137 -3.04406630857863 
3.544430538172716 -1.389525356324331 -6.1854806207465 1.8339751243836715 -6.1854806207465 -3.04406630857863 
3.5544430538172715 -1.4261202765653656 -6.149984458913434 1.7432760510453882 -6.149984458913434 -3.04406630857863 
3.564455569461827 -1.4627558807360104 -6.112861619170246 1.6515879150069588 -6.112861619170246 -3.04406630857863 
3.5744680851063833 -1.4994276814913892 -6.074119708326787 1.5589295525399227 -6.074119708326787 -3.04406630857863 
3.584480600750939 -1.536131169528552 -6.033766746080422 1.465320058634949 -6.033766746080422 -3.04406630857863 
3.5944931163954945 -1.5728618141220458 -5.991811159946659 1.3707787796387079 -5.991811159946659 -3.04406630857863 
3.60450563204005 -1.6096150636634456 -5.948261780077486 1.275325305842276 -5.948261780077486 -3.04406630857863 
3.6145181476846058 -1.6463863462048074 -5.903127833970817 1.1789794640248585 -5.903127833970817 -3.04406630857863 
3.6245306633291614 -1.6831710700059703 -5.8564189410738035 1.0817613099560401 -5.8564189410738035 -3.04406630857863 
3.634543178973717 -1.7199646240856474 -5.808145107283572 0.9836911208606001 -5.808145107283572 -3.04406630857863 
3.644555694618273 -1.7567623787762379 -5.758316719348304 0.8847893878490658 -5.758316719348304 -3.04406630857863 
3.6545682102628287 -1.7935596862822927 -5.706944539172133 0.7850768083179087 -5.706944539172133 -3.04406630857863 
3.6645807259073844 -1.830351881242584 -5.654039698026859 0.684574278322617 -5.654039698026859 -3.04406630857863 
3.67459324155194 -1.8671342812956913 -5.59961369067385 0.5833028849273743 -5.59961369067385 -3.04406630857863 
3.6846057571964956 -1.9039021876490492 -5.543678369399455 0.4812838985347905 -5.543678369399455 -3.04406630857863 
3.6946182728410513 -1.9406508856513893 -5.486245937967055 0.3785387651991434 -5.486245937967055 -3.04406630857863 
3.704630788485607 -1.977375645368509 -5.427328945489137 0.2750890989266086 -5.427328945489137 -3.04406630857863 
3.714643304130163 -2.0140717221622957 -5.366940280222746 0.17095667396599223 -5.366940280222746 -3.04406630857863 
3.7246558197747186 -2.0507343572729346 -5.305093163291505 0.06616341709331319 -5.305093163291505 -3.04406630857863 
3.7346683354192742 -2.08735877840425 -5.241801142337577 -0.03926860010640043 -5.241801142337577 -3.04406630857863 
3.74468085106383 -2.123940200312082 -5.177078085106885 -0.14531716895663704 -5.177078085106885 -3.04406630857863 
3.7546933667083855 -2.1604738253956524 -5.110938172971022 -0.25195995140287586 -5.110938172971022 -3.04406630857863 
3.764705882352941 -2.196954844291834 -5.043395894388902 -0.35917448771895444 -5.043395894388902 -3.04406630857863 
3.7747183979974968 -2.2333784364722664 -4.974466038311872 -0.46693820420262977 -4.974466038311872 -3.04406630857863 
3.784730913642053 -2.2697397708432314 -4.904163687535322 -0.5752284208574348 -4.904163687535322 -3.04406630857863 
3.7947434292866085 -2.3060340063482236 -4.832504212000121 -0.6840223590575549 -4.832504212000121 -3.04406630857863 
3.804755944931164 -2.3422562925731576 -4.759503262047627 -0.7932971491921674 -4.759503262047627 -3.04406630857863 
3.8147684605757197 -2.3784017703541065 -4.685176761630958 -0.9030298382866802 -4.685176761630958 -3.04406630857863 
3.8247809762202754 -2.414465572387532 -4.609540901486381 -1.0131973975972877 -4.609540901486381 -3.04406630857863 
3.834793491864831 -2.4504428238429115 -4.532612132267867 -1.123776730175944 -4.532612132267867 -3.04406630857863 
3.844806007509387 -2.4863286429777 -4.454407157648252 -1.2347446784026712 -4.454407157648252 -3.04406630857863 
3.8548185231539427 -2.5221181417545373 -4.374942927390258 -1.3460780314821665 -4.374942927390258 -3.04406630857863 
3.8648310387984983 -2.5578064264606537 -4.294236630390746 -1.4577535329017195 -4.294236630390746 -3.04406630857863 
3.874843554443054 -2.593388598329367 -4.2123056877011855 -1.5697478878477749 -4.2123056877011855 -3.04406630857863 
3.8848560700876096 -2.628859754163614 -4.129167745528317 -1.6820377705775686 -4.129167745528317 -3.04406630857863 
3.894868585732165 -2.6642149869614395 -4.044840668217418 -1.7945998317438225 -4.044840668217418 -3.04406630857863 
3.904881101376721 -2.699449386543359 -3.9593425312222377 -1.9074107056689127 -3.9593425312222377 -3.04406630857863 
3.914893617021277 -2.7345580401815335 -3.8726916140646073 -2.0204470175659153 -3.8726916140646073 -3.04406630857863 
3.9249061326658325 -2.7695360332306476 -3.7849063932869664 -2.1336853907038553 -3.7849063932869664 -3.04406630857863 
3.934918648310388 -2.8043784497604696 -3.696005535401946 -2.247102453513483 -3.696005535401946 -3.04406630857863 
3.944931163954944 -2.8390803731899497 -3.6060078898432257 -2.360674846629963 -3.6060078898432257 -3.04406630857863 
3.9549436795994994 -2.873636886922832 -3.5149324819231897 -2.474379229867504 -3.5149324819231897 -3.04406630857863 
3.964956195244055 -2.908043074984669 -3.422798505810673 -2.5881922891132425 -3.422798505810673 -3.04406630857863 
3.9749687108886107 -2.9422940226611844 -3.3296253175637456 -2.7020907431060928 -3.3296253175637456 -3.04406630857863 
3.9849812265331668 -2.9763848171378844 -3.2354324283863547 -2.8160513499323536 -3.2354324283863547 -3.04406630857863 
3.9949937421777224 -3.010310548140848 -3.1402394995931506 -2.9300509117544924 -3.1402394995931506 -3.04406630857863 
4.005006257822278 -3.04406630857863 -3.0441163080860965 -3.0440163089701415 -3.0441163080860965 -3.04406630857863 
4.015018773466833 -3.077647195185169 -3.1580744403069647 -2.9469328058380007 -3.1580744403069647 -3.04406630857863 
4.025031289111389 -3.111048309163651 -3.272052273212097 -2.8488590690249858 -3.272052273212097 -3.04406630857863 
4.035043804755945 -3.1442647568312148 -3.3859768854340224 -2.7498652559108026 -3.3859768854340224 -3.04406630857863 
4.045056320400501 -3.177291650264459 -3.499825409232505 -2.649971662048202 -3.499825409232505 -3.04406630857863 
4.055068836045057 -3.210124107945649 -3.6135750642551887 -2.5491986867595653 -3.6135750642551887 -3.04406630857863 
4.065081351689612 -3.242757255409519 -3.727203161691743 -2.4475668282867185 -3.727203161691743 -3.04406630857863 
4.075093867334168 -3.2751862258906557 -3.840687110030042 -2.3450966772863735 -3.840687110030042 -3.04406630857863 
4.085106382978723 -3.3074061609712953 -3.9540044209347736 -2.241808910151632 -3.9540044209347736 -3.04406630857863 
4.095118898623279 -3.3394122112295443 -4.067132715076579 -2.137724282332373 -4.067132715076579 -3.04406630857863 
4.105131414267835 -3.371199536887856 -4.180049727880952 -2.03286362168622 -4.180049727880952 -3.04406630857863 
4.11514392991239 -3.40276330846175 -4.292733315184321 -1.927247821873609 -4.292733315184321 -3.04406630857863 
4.1251564455569465 -3.434098707408666 -4.405161458793099 -1.820897835802125 -4.405161458793099 -3.04406630857863 
4.135168961201502 -3.4652009267768435 -4.517312271942577 -1.7138346691241861 -4.517312271942577 -3.04406630857863 
4.145181476846058 -3.4960651718542137 -4.629164004654243 -1.6060793737905619 -4.629164004654243 -3.04406630857863 
4.155193992490613 -3.526686660817137 -4.740695048989387 -1.4976530416627527 -4.740695048989387 -3.04406630857863 
4.165206508135169 -3.557060625378991 -4.851883944197562 -1.3885767981868127 -4.851883944197562 -3.04406630857863 
4.175219023779725 -3.587182311438445 -4.962709381758523 -1.2788717961309282 -4.962709381758523 -3.04406630857863 
4.18523153942428 -3.617046979727402 -5.073150210316079 -1.1685592093894428 -5.073150210316079 -3.04406630857863 
4.195244055068836 -3.6466499064585065 -5.183185440503024 -1.0576602268551847 -5.183185440503024 -3.04406630857863 
4.2052565707133915 -3.6759863839720994 -5.292794249655504 -0.9461960463628301 -5.292794249655504 -3.04406630857863 
4.215269086357948 -3.705051721382615 -5.401955986415982 -0.834187868705234 -5.401955986415982 -3.04406630857863 
4.225281602002503 -3.7338412452242458 -5.5106501752235495 -0.7216568917250883 -5.5106501752235495 -3.04406630857863 
4.235294117647059 -3.762350300095884 -5.618856520690898 -0.6086243044836666 -5.618856520690898 -3.04406630857863 
4.245306633291615 -3.7905742493051737 -5.726554911866522 -0.49511128150926975 -5.726554911866522 -3.04406630857863 
4.25531914893617 -3.818508475511658 -5.833725426381816 -0.381138977126775 -5.833725426381816 -3.04406630857863 
4.265331664580726 -3.8461483813689066 -5.940348334481849 -0.2667285198706746 -5.940348334481849 -3.04406630857863 
4.275344180225281 -3.873489390165525 -6.046404102939218 -0.15190100698336728 -6.046404102939218 -3.04406630857863 
4.2853566958698375 -3.9005269464650225 -6.151873398850521 -0.03667749900024608 -6.151873398850521 -3.04406630857863 
4.2953692115143935 -3.9272565167443783 -6.256737093314357 0.07892098557606797 -6.256737093314357 -3.04406630857863 
4.305381727158949 -3.9536735900312903 -6.360976264990732 0.1948734755111592 -6.360976264990732 -3.04406630857863 
4.315394242803505 -3.9797736785399964 -6.464572203541222 0.31115905198204175 -6.464572203541222 -3.04406630857863 
4.32540675844806 -4.005552318305567 -6.5675064129493785 0.42775685362649796 -6.5675064129493785 -3.04406630857863 
4.335419274092616 -4.031005069816633 -6.669760614721245 0.5446460814972411 -6.669760614721245 -3.04406630857863 
4.345431789737171 -4.05612751864642 -6.771316750965405 0.6618060039191374 -6.771316750965405 -3.04406630857863 
4.355444305381727 -4.080915276082051 -6.872156987352572 0.7792159612483065 -6.872156987352572 -3.04406630857863 
4.365456821026283 -4.105363979751982 -6.972263715954479 0.8968553705317053 -6.972263715954479 -3.04406630857863 
4.375469336670839 -4.129469294251551 -7.071619557961856 1.0147037300657726 -7.071619557961856 -3.04406630857863 
4.385481852315395 -4.153226911766514 -7.170207366281652 1.1327406238531594 -7.170207366281652 -3.04406630857863 
4.39549436795995 -4.176632552694488 -7.268010228013386 1.2509457259561843 -7.268010228013386 -3.04406630857863 
4.405506883604506 -4.199681966264263 -7.365011466804717 1.369298804745997 -7.365011466804717 -3.04406630857863 
4.415519399249061 -4.222370931152834 -7.461194645086506 1.4877797270465134 -7.461194645086506 -3.04406630857863 
4.425531914893617 -4.244695256100139 -7.556543566187493 1.6063684621720848 -7.556543566187493 -3.04406630857863 
4.435544430538173 -4.266650780521377 -7.651042276328775 1.7250450858579232 -7.651042276328775 -3.04406630857863 
4.4455569461827285 -4.2882333751168344 -7.744675066498727 1.8437897840827815 -7.744675066498727 -3.04406630857863 
4.4555694618272845 -4.309438942479171 -7.837426474208507 1.9625828567828494 -7.837426474208507 -3.04406630857863 
4.46558197747184 -4.330263417698023 -7.92928128512864 2.0814047214562446 -7.92928128512864 -3.04406630857863 
4.475594493116396 -4.350702768961917 -8.020224534607399 2.2002359166576526 -8.020224534607399 -3.04406630857863 
4.485607008760951 -4.370752998157342 -8.110241509071328 2.3190571053823477 -8.110241509071328 -3.04406630857863 
4.495619524405507 -4.390410141464969 -8.199317747308832 2.437849078339414 -8.199317747308832 -3.04406630857863 
4.505632040050063 -4.409670269952876 -8.287439041637324 2.5565927571134637 -8.287439041637324 -3.04406630857863 
4.515644555694618 -4.42852949016675 -8.374591438954777 2.6752691972147606 -8.374591438954777 -3.04406630857863 
4.525657071339174 -4.446983944716959 -8.460761241676733 2.793859591017521 -8.460761241676733 -3.04406630857863 
4.53566958698373 -4.46502981286241 -8.545935008559233 2.9123452705859085 -8.545935008559233 -3.04406630857863 
4.545682102628286 -4.482663311091152 -8.630099555409146 3.030707710388105 -8.630099555409146 -3.04406630857863 
4.555694618272841 -4.499880693697593 -8.71324195568244 3.148928529897901 -8.71324195568244 -3.04406630857863 
4.565707133917397 -4.516678253356309 -8.795349540971891 3.2669894960843466 -8.795349540971891 -3.04406630857863 
4.575719649561953 -4.533052321692312 -8.87640990138506 3.3848725257891763 -8.87640990138506 -3.04406630857863 
4.585732165206508 -4.548999269847747 -8.956410885813886 3.5025596879924072 -8.956410885813886 -3.04406630857863 
4.595744680851064 -4.56451550904492 -9.035340602097193 3.620033205966415 -9.035340602097193 -3.04406630857863 
4.605757196495619 -4.579597491145571 -9.113187417077183 3.7372754593185173 -9.113187417077183 -3.04406630857863 
4.6157697121401755 -4.594241709206342 -9.18993995655169 3.854268985922982 -9.18993995655169 -3.04406630857863 
4.625782227784731 -4.608444698030336 -9.265587105123126 3.9709964837423315 -9.265587105123126 -3.04406630857863 
4.635794743429287 -4.622203034714722 -9.34011800594606 4.087440812539068 -9.34011800594606 -3.04406630857863 
4.645807259073843 -4.635513339194271 -9.413522060374587 4.203584995477966 -9.413522060374587 -3.04406630857863 
4.655819774718398 -4.6483722747807965 -9.48578892751131 4.319412220619949 -9.48578892751131 -3.04406630857863 
4.665832290362954 -4.660776548698389 -9.556908523659494 4.4349058423082415 -9.556908523659494 -3.04406630857863 
4.675844806007509 -4.672722912614375 -9.626871021680024 4.550049382447437 -9.626871021680024 -3.04406630857863 
4.685857321652065 -4.68420816316595 -9.69566685025497 4.664826531676713 -9.69566685025497 -3.04406630857863 
4.6958698372966206 -4.695229142482387 -9.763286693059495 4.779221150437852 -9.763286693059495 -3.04406630857863 
4.705882352941177 -4.705782738702762 -9.829721487844001 4.893217269939389 -9.829721487844001 -3.04406630857863 
4.715894868585733 -4.715865886489116 -9.894962425428263 5.006799093017735 -9.894962425428263 -3.04406630857863 
4.725907384230288 -4.725475567534991 -9.959000948609647 5.119950994896675 -9.959000948609647 -3.04406630857863 
4.735919899874844 -4.734608811069265 -10.021828750987236 5.232657523846454 -10.021828750987236 -3.04406630857863 
4.745932415519399 -4.743262694355208 -10.083437775703873 5.344903401743517 -10.083437775703873 -3.04406630857863 
4.755944931163955 -4.751434343184704 -10.143820214108326 5.456673524532725 -10.143820214108326 -3.04406630857863 
4.76595744680851 -4.759120932367553 -10.20296850433943 5.56795296259301 -10.20296850433943 -3.04406630857863 
4.7759699624530665 -4.766319686215797 -10.260875329834565 5.678726961008425 -10.260875329834565 -3.04406630857863 
4.785982478097623 -4.7730278790229885 -10.317533617764436 5.788980939745709 -10.317533617764436 -3.04406630857863 
4.795994993742178 -4.779242835538352 -10.372936537396527 5.89870049374046 -10.372936537396527 -3.04406630857863 
4.806007509386734 -4.784961931435748 -10.427077498389371 6.0078713928932626 -10.427077498389371 -3.04406630857863 
4.816020025031289 -4.790182593777389 -10.47995014901986 6.116479581977551 -10.47995014901986 -3.04406630857863 
4.826032540675845 -4.794902301472234 -10.531548374346063 6.224511180461302 -10.531548374346063 -3.04406630857863 
4.8360450563204 -4.799118585729003 -10.581866294307684 6.331952482244005 -10.581866294307684 -3.04406630857863 
4.846057571964956 -4.802829030503728 -10.6308982617667 6.438789955311212 -10.6308982617667 -3.04406630857863 
4.856070087609512 -4.806031272941795 -10.678638860490388 6.545010241308289 -10.678638860490388 -3.04406630857863 
4.866082603254068 -4.808723003814411 -10.725082903079363 6.650600155035745 -10.725082903079363 -3.04406630857863 
4.876095118898624 -4.810901967949415 -10.770225428842835 6.755546683867931 -10.770225428842835 -3.04406630857863 
4.886107634543179 -4.812565964656385 -10.814061701623702 6.859836987097305 -10.814061701623702 -3.04406630857863 
4.896120150187735 -4.813712848145983 -10.856587207575933 6.963458395206581 -10.856587207575933 -3.04406630857863 
4.90613266583229 -4.814340527943454 -10.897797652896617 7.066398409070718 -10.897797652896617 -3.04406630857863 
4.916145181476846 -4.814446969296241 -10.937688961515397 7.168644699091255 -10.937688961515397 -3.04406630857863 
4.926157697121402 -4.814030193575646 -10.976257272743576 7.270185104265115 -10.976257272743576 -3.04406630857863 
4.9361702127659575 -4.813088278672469 -11.013498938885634 7.371007631190311 -11.013498938885634 -3.04406630857863 
4.9461827284105135 -4.81161935938658 -11.049410522815604 7.471100453010942 -11.049410522815604 -3.04406630857863 
4.956195244055069 -4.809621627810362 -11.08398879552083 7.5704519083037365 -11.08398879552083 -3.04406630857863 
4.966207759699625 -4.8070933337059465 -11.117230733615767 7.66905049990886 -11.117230733615767 -3.04406630857863 
4.97622027534418 -4.804032784876221 -11.1491335168283 7.766884893707162 -11.1491335168283 -3.04406630857863 
4.986232790988736 -4.8004383475295205 -11.179694525461247 7.863943917346668 -11.179694525461247 -3.04406630857863 
4.996245306633292 -4.796308446637958 -11.208911337831465 7.960216558920569 -11.208911337831465 -3.04406630857863 
5.006257822277847 -4.7916415662893455 -11.236781727689285 8.055691965599499 -11.236781727689285 -3.04406630857863 
5.016270337922403 -4.786436250032629 -11.26330366162076 8.150359442220559 -11.26330366162076 -3.04406630857863 
5.026282853566959 -4.78069110121682 -11.288475296435239 8.244208449835673 -11.288475296435239 -3.04406630857863 
5.036295369211515 -4.774404783323326 -11.312294976540935 8.337228604222053 -11.312294976540935 -3.04406630857863 
5.04630788485607 -4.767576020291668 -11.334761231310878 8.429409674357153 -11.334761231310878 -3.04406630857863 
5.056320400500626 -4.760203596838501 -11.355872772441952 8.52074158086107 -11.355872772441952 -3.04406630857863 
5.066332916145182 -4.752286358769911 -11.375628491309305 8.611214394408778 -11.375628491309305 -3.04406630857863 
5.076345431789737 -4.743823213286923 -11.394027456318842 8.700818334115024 -11.394027456318842 -3.04406630857863 
5.086357947434293 -4.734813129284167 -11.411068910260148 8.789543765894571 -11.411068910260148 -3.04406630857863 
5.0963704630788484 -4.725255137641678 -11.426752267662291 8.877381200800318 -11.426752267662291 -3.04406630857863 
5.1063829787234045 -4.71514833150975 -11.441077112155007 8.96432129334217 -11.441077112155007 -3.04406630857863 
5.11639549436796 -4.704491866586819 -11.454043193837597 9.050354839789195 -11.454043193837597 -3.04406630857863 
5.126408010012516 -4.6932849613903125 -11.465650426657954 9.135472776457808 -11.465650426657954 -3.04406630857863 
5.136420525657072 -4.68152689752044 -11.475898885804027 9.219666177988655 -11.475898885804027 -3.04406630857863 
5.146433041301627 -4.669217019916861 -11.484788805110087 9.302926255614816 -11.484788805110087 -3.04406630857863 
5.156445556946183 -4.656354737108184 -11.49232057448 9.385244355424028 -11.49232057448 -3.04406630857863 
5.166458072590738 -4.642939521454282 -11.498494737329809 9.466611956617468 -11.498494737329809 -3.04406630857863 
5.176470588235294 -4.62897090938134 -11.5033119880518 9.547020669767887 -11.5033119880518 -3.04406630857863 
5.18648310387985 -4.6144485016096315 -11.506773169502203 9.62646223507943 -11.506773169502203 -3.04406630857863 
5.196495619524406 -4.599371963373949 -11.508879270514676 9.704928520652018 -11.508879270514676 -3.04406630857863 
5.206508135168962 -4.583741024636686 -11.509631423441599 9.782411520752584 -11.509631423441599 -3.04406630857863 
5.216520650813517 -4.567555480293492 -11.509030901725254 9.858903354095844 -11.509030901725254 -3.04406630857863 
5.226533166458073 -4.550815190371479 -11.507079117500846 9.934396262137062 -11.507079117500846 -3.04406630857863 
5.236545682102628 -4.533520080219967 -11.503777619233242 10.00888260737914 -11.503777619233242 -3.04406630857863 
5.246558197747184 -4.515670140693676 -11.499128089389423 10.082354871696769 -11.499128089389423 -3.04406630857863 
5.256570713391739 -4.49726542832839 -11.493132342148307 10.15480565467957 -11.493132342148307 -3.04406630857863 
5.2665832290362955 -4.478306065508993 -11.485792321149868 10.226227671997142 -11.485792321149868 -3.04406630857863 
5.276595744680852 -4.458792240629919 -11.477110097285104 10.296613753787726 -11.477110097285104 -3.04406630857863 
5.286608260325407 -4.438724208247912 -11.467087866528617 10.365956843073226 -11.467087866528617 -3.04406630857863 
5.296620775969963 -4.418102289227092 -11.45572794781531 10.434249994202569 -11.45572794781531 -3.04406630857863 
5.306633291614518 -4.396926870876326 -11.443032780962785 10.501486371325573 -11.443032780962785 -3.04406630857863 
5.316645807259074 -4.375198407078801 -11.429004924640795 10.567659246899558 -11.429004924640795 -3.04406630857863 
5.326658322903629 -4.352917418413849 -11.413647054389275 10.632762000230587 -11.413647054389275 -3.04406630857863 
5.336670838548185 -4.330084492270934 -11.396961960686149 10.696788116051607 -11.396961960686149 -3.04406630857863 
5.346683354192741 -4.306700282955809 -11.37895254706623 10.759731183139067 -11.37895254706623 -3.04406630857863 
5.356695869837297 -4.282765511788799 -11.35962182829239 10.8215848929703 -11.35962182829239 -3.04406630857863 
5.366708385481853 -4.25828096719518 -11.338972928580072 10.88234303842322 -11.338972928580072 -3.04406630857863 
5.376720901126408 -4.233247504787656 -11.317009079876241 10.941999512520182 -11.317009079876241 -3.04406630857863 
5.386733416770964 -4.207666047440869 -11.293733620193679 11.000548307217754 -11.293733620193679 -3.04406630857863 
5.396745932415519 -4.181537585357956 -11.269149992001564 11.057983512243977 -11.269149992001564 -3.04406630857863 
5.406758448060075 -4.154863176129102 -11.243261740673063 11.11429931398471 -11.243261740673063 -3.04406630857863 
5.416770963704631 -4.12764394478209 -11.216072512990833 11.169489994420482 -11.216072512990833 -3.04406630857863 
5.4267834793491865 -4.099881083824811 -11.187586055710891 11.2235499301154 -11.187586055710891 -3.04406630857863 
5.4367959949937426 -4.071575853279709 -11.15780621418561 11.27647359125938 -11.15780621418561 -3.04406630857863 
5.446808510638298 -4.042729580710184 -11.126736931046224 11.328255540764943 -11.126736931046224 -3.04406630857863 
5.456821026282854 -4.013343661238861 -11.094382244945344 11.378890433419869 -11.094382244945344 -3.04406630857863 
5.466833541927409 -3.983419557557795 -11.06074628935981 11.42837301509679 -11.06074628935981 -3.04406630857863 
5.476846057571965 -3.9529587999305105 -11.025833291454095 11.476698122020743 -11.025833291454095 -3.04406630857863 
5.486858573216521 -3.921962986185939 -10.989647571004557 11.523860680095662 -10.989647571004557 -3.04406630857863 
5.496871088861076 -3.8904337817041803 -10.95219353938454 11.569855704290747 -10.95219353938454 -3.04406630857863 
5.506883604505632 -3.8583729193940903 -10.913475698610398 11.614678298087433 -10.913475698610398 -3.04406630857863 
5.516896120150188 -3.8257821996627253 -10.87349864044844 11.658323652987749 -10.87349864044844 -3.04406630857863 
5.526908635794744 -3.792663490376547 -10.832267045582554 11.700787048084674 -10.832267045582554 -3.04406630857863 
5.536921151439299 -3.759018726814481 -10.7897856828424 11.742063849695072 -10.7897856828424 -3.04406630857863 
5.546933667083855 -3.7248499116127065 -10.746059408491842 11.782149511055689 -10.746059408491842 -3.04406630857863 
5.556946182728411 -3.6901591147012893 -10.701093165577246 11.821039572082553 -10.701093165577246 -3.04406630857863 
5.566958698372966 -3.6549484732325395 -10.654891983335254 11.858729659194175 -10.654891983335254 -3.04406630857863 
5.576971214017522 -3.619220191501154 -10.607460976659395 11.895215485198717 -10.607460976659395 -3.04406630857863 
5.5869837296620775 -3.5829765408561434 -10.558805345625101 11.930492849245267 -10.558805345625101 -3.04406630857863 
5.5969962453066335 -3.54621985960447 -10.508930375072307 11.964557636839352 -10.508930375072307 -3.04406630857863 
5.607008760951189 -3.5089525529064938 -10.45784143424498 11.997405819922566 -10.45784143424498 -3.04406630857863 
5.617021276595745 -3.4711770926631216 -10.405543976486692 12.02903345701632 -10.405543976486692 -3.04406630857863 
5.627033792240301 -3.4328960173947443 -10.35204353899141 12.05943669342939 -10.35204353899141 -3.04406630857863 
5.637046307884856 -3.3941119321119047 -10.297345742608512 12.088611761529156 -10.297345742608512 -3.04406630857863 
5.647058823529412 -3.3548275081777077 -10.241456291700908 12.116554981076048 -10.241456291700908 -3.04406630857863 
5.657071339173967 -3.3150454831620144 -10.184380974055392 12.143262759620795 -10.184380974055392 -3.04406630857863 
5.667083854818523 -3.274768660687345 -10.126125660843716 12.168731592964047 -10.126125660843716 -3.04406630857863 
5.677096370463079 -3.233999910266592 -10.066696306633524 12.19295806567765 -10.066696306633524 -3.04406630857863 
5.687108886107635 -3.192742167132435 -10.006098949447521 12.215938851687033 -10.006098949447521 -3.04406630857863 
5.697121401752191 -3.15099843205858 -9.944339710869745 12.237670714913811 -9.944339710869745 -3.04406630857863 
5.707133917396746 -3.108771771172739 -9.88142479619739 12.258150509977938 -9.88142479619739 -3.04406630857863 
5.717146433041302 -3.0660653157613824 -9.817360494636725 12.27737518295841 -9.817360494636725 -3.04406630857863 
5.727158948685857 -3.0228822620663243 -9.75215317954166 12.295341772211545 -9.75215317954166 -3.04406630857863 
5.737171464330413 -2.979225871073046 -9.68580930869316 12.312047409245862 -9.68580930869316 -3.04406630857863 
5.747183979974968 -2.9350994682908933 -9.618335424618127 12.32748931965235 -9.618335424618127 -3.04406630857863 
5.7571964956195245 -2.8905064435250254 -9.54973815494581 12.34166482408904 -9.54973815494581 -3.04406630857863 
5.767209011264081 -2.8454502506402632 -9.480024212800181 12.354571339318522 -9.480024212800181 -3.04406630857863 
5.777221526908636 -2.799934407316736 -9.409200397226341 12.366206379297155 -9.409200397226341 -3.04406630857863 
5.787234042553192 -2.7539624947973937 -9.337273593649241 12.376567556314592 -9.337273593649241 -3.04406630857863 
5.797246558197747 -2.7075381576274307 -9.264250774362726 12.385652582182079 -9.264250774362726 -3.04406630857863 
5.807259073842303 -2.660665103385543 -9.19013899904708 12.393459269468151 -9.19013899904708 -3.04406630857863 
5.817271589486858 -2.613347102407158 -9.114945415313075 12.399985532780017 -9.114945415313075 -3.04406630857863 
5.827284105131414 -2.565587987499524 -9.038677259270484 12.405229390089135 -9.038677259270484 -3.04406630857863 
5.8372966207759704 -2.5173916536488137 -8.961341856119178 12.409188964099181 -8.961341856119178 -3.04406630857863 
5.847309136420526 -2.4687620577191427 -8.882946620760551 12.411862483654756 -8.882946620760551 -3.04406630857863 
5.857321652065082 -2.419703218143586 -8.80349905842738 12.41324828518901 -8.80349905842738 -3.04406630857863 
5.867334167709637 -2.37021921460724 -8.723006765329899 12.413344814208347 -8.723006765329899 -3.04406630857863 
5.877346683354193 -2.320314187722255 -8.641477429315971 12.412150626812322 -8.641477429315971 -3.04406630857863 
5.887359198998748 -2.2699923386949923 -8.558918830543341 12.409664391246846 -8.558918830543341 -3.04406630857863 
5.897371714643304 -2.2192579289851992 -8.47533884216152 12.405884889488654 -8.47533884216152 -3.04406630857863 
5.90738423028786 -2.1681152799573504 -8.390745431001472 12.400811018859093 -8.390745431001472 -3.04406630857863 
5.9173967459324155 -2.1165687725240883 -8.305146658270626 12.394441793665148 -8.305146658270626 -3.04406630857863 
5.927409261576972 -2.064622846781818 -8.218550680251152 12.38677634686562 -8.218550680251152 -3.04406630857863 
5.937421777221527 -2.0122820016385496 -8.130965748999266 12.377813931760375 -8.130965748999266 -3.04406630857863 
5.947434292866083 -1.9595507944338872 -8.042400213043319 12.367553923700466 -8.042400213043319 -3.04406630857863 
5.957446808510638 -1.9064338405513477 -7.95286251807855 12.355995821816972 -7.95286251807855 -3.04406630857863 
5.967459324155194 -1.8529358130228912 -7.862361207656107 12.343139250766406 -7.862361207656107 -3.04406630857863 
5.97747183979975 -1.7990614421258386 -7.770904923864365 12.328983962490366 -7.770904923864365 -3.04406630857863 
5.987484355444305 -1.744815514972096 -7.6785024080001065 12.31352983798726 -7.6785024080001065 -3.04406630857863 
5.997496871088861 -1.6902028750897635 -7.585162501227521 12.296776889093834 -7.585162501227521 -3.04406630857863 
6.007509386733417 -1.6352284219972162 -7.490894145222782 12.278725260274172 -7.490894145222782 -3.04406630857863 
6.017521902377973 -1.5798971107695725 -7.3957063828019844 12.259375230413932 -7.3957063828019844 -3.04406630857863 
6.027534418022529 -1.5242139515977313 -7.299608358530447 12.238727214617507 -7.299608358530447 -3.04406630857863 
6.037546933667084 -1.4681840093398981 -7.202609319311015 12.216781766005745 -7.202609319311015 -3.04406630857863 
6.04755944931164 -1.4118124030656836 -7.104718614949369 12.193539577511956 -7.104718614949369 -3.04406630857863 
6.057571964956195 -1.3551043055928693 -7.005945698694382 12.169001483673899 -7.005945698694382 -3.04406630857863 
6.067584480600751 -1.2980649430167563 -6.906300127751049 12.14316846241934 -6.906300127751049 -3.04406630857863 
6.0775969962453065 -1.2406995942322914 -6.8057915637644815 12.116041636842963 -6.8057915637644815 -3.04406630857863 
6.0876095118898625 -1.1830135904488586 -6.704429773272443 12.087622276972217 -6.704429773272443 -3.04406630857863 
6.097622027534419 -1.1250123146979312 -6.6022246281248655 12.057911801519854 -6.6022246281248655 -3.04406630857863 
6.107634543178974 -1.0667012013335067 -6.499186105868111 12.026911779620816 -6.499186105868111 -3.04406630857863 
6.11764705882353 -1.00808573552542 -6.395324290092143 11.994623932551148 -6.395324290092143 -3.04406630857863 
6.127659574468085 -0.9491714527456323 -6.290649370738926 11.961050135426724 -6.290649370738926 -3.04406630857863 
6.137672090112641 -0.8899639382474167 -6.1851716443698175 11.926192418879427 -6.1851716443698175 -3.04406630857863 
6.147684605757196 -0.8304688265376485 -6.078901514390619 11.890052970708595 -6.078901514390619 -3.04406630857863 
6.157697121401752 -0.7706918008420838 -5.971849491232172 11.85263413750546 -5.971849491232172 -3.04406630857863 
6.1677096370463085 -0.7106385925638384 -5.864026192485036 11.81393842624838 -5.864026192485036 -3.04406630857863 
6.177722152690864 -0.6503149807349896 -5.755442342986447 11.773968505866657 -5.755442342986447 -3.04406630857863 
6.18773466833542 -0.5897267914614013 -5.6461087748580265 11.732727208770788 -5.6461087748580265 -3.04406630857863 
6.197747183979975 -0.5288798973608835 -5.536036427492672 11.690217532347006 -5.536036427492672 -3.04406630857863 
6.207759699624531 -0.4677802169946045 -5.425236347489043 11.646442640413952 -5.425236347489043 -3.04406630857863 
6.217772215269086 -0.40643371429197755 -5.313719688532435 11.60140586463953 -5.313719688532435 -3.04406630857863 
6.227784730913642 -0.34484639796890515 -5.201497711220245 11.55511070591567 -5.201497711220245 -3.04406630857863 
6.237797246558198 -0.2830243209396054 -5.088581782831135 11.507560835689251 -5.088581782831135 -3.04406630857863 
6.2478097622027535 -0.22097357972194287 -4.974983377036251 11.458760097246978 -4.974983377036251 -3.04406630857863 
6.25782227784731 -0.15870031383637595 -4.860714073551463 11.408712506952387 -4.860714073551463 -3.04406630857863 
6.267834793491865 -0.09621070519863525 -4.745785557729441 11.357422255433072 -4.745785557729441 -3.04406630857863 
6.277847309136421 -0.03351097750605541 -4.630209620090365 11.304893708716225 -4.630209620090365 -3.04406630857863 
6.287859824780976 0.02939260438220733 -4.513998155790398 11.251131409310728 -4.513998155790398 -3.04406630857863 
6.297872340425532 0.09249373507118776 -4.397163164026743 11.196140077233963 -4.397163164026743 -3.04406630857863 
6.307884856070088 0.15578606926211944 -4.279716747378532 11.139924610981652 -4.279716747378532 -3.04406630857863 
6.317897371714643 0.21926322239051343 -4.161671111082583 11.08249008843903 -4.161671111082583 -3.04406630857863 
6.3279098873591995 0.28291877127018855 -4.043038562243326 11.023841767731732 -4.043038562243326 -3.04406630857863 
6.337922403003755 0.34674625474313125 -3.923831508976073 10.963985088014754 -3.923831508976073 -3.04406630857863 
6.347934918648311 0.4107391743352608 -3.804062459483066 10.90292567019804 -3.804062459483066 -3.04406630857863 
6.357947434292866 0.4748909949178575 -3.6837440210616923 10.840669317607134 -3.6837440210616923 -3.04406630857863 
6.367959949937422 0.5391951453747691 -3.5628888990442733 10.777222016577493 -3.5628888990442733 -3.04406630857863 
6.377972465581978 0.603645019275149 -3.44150989566908 10.712589936981118 -3.44150989566908 -3.04406630857863 
6.387984981226533 0.6682339755518023 -3.3196199088820926 10.646779432684117 -3.3196199088820926 -3.04406630857863 
6.397997496871089 0.7329553391850121 -3.1972319310692257 10.579797041933979 -3.1972319310692257 -3.04406630857863 
6.4080100125156445 0.7978024018917164 -3.074359047718767 10.511649487675342 -3.074359047718767 -3.04406630857863 
6.418022528160201 0.8627684228201118 -2.9510144360137653 10.442343677793051 -3.04406630857863 -3.04406630857863 
6.428035043804756 0.9278466292494311 -2.8272113633544675 10.371886705281558 -3.04406630857863 -3.04406630857863 
6.438047559449312 0.9930302172950065 -2.70296318581036 10.30028584833937 -3.04406630857863 -3.04406630857863 
6.448060075093868 1.0583123526183686 -2.5782833465023387 10.22754857038791 -3.04406630857863 -3.04406630857863 
6.458072590738423 1.1236861711424486 -2.4531853739145824 10.153682520013508 -3.04406630857863 -3.04406630857863 
6.468085106382979 1.1891447797717536 -2.327682880136641 10.078695530831961 -3.04406630857863 -3.04406630857863 
6.478097622027534 1.2546812571173802 -2.2017895590358014 10.002595621274708 -3.04406630857863 -3.04406630857863 
6.48811013767209 1.320288654226937 -2.0755191843600036 9.925390994295935 -3.04406630857863 -3.04406630857863 
6.498122653316646 1.3859599953191157 -1.9488856077717691 9.84709003699994 -3.04406630857863 -3.04406630857863 
6.508135168961202 1.4516882785230245 -1.8219027568133415 9.767701320188099 -3.04406630857863 -3.04406630857863 
6.518147684605758 1.5174664766220192 -1.694584632803788 9.687233597824985 -3.04406630857863 -3.04406630857863 
6.528160200250313 1.5832875378021058 -1.5669453086684397 9.605695806423089 -3.04406630857863 -3.04406630857863 
6.538172715894869 1.649144386404771 -1.4389989267011307 9.523097064345624 -3.04406630857863 -3.04406630857863 
6.548185231539424 1.7150299236841031 -1.3107596962603534 9.439446671027314 -3.04406630857863 -3.04406630857863 
6.55819774718398 1.7809370285682737 -1.1822418913994897 9.354754106112544 -3.04406630857863 -3.04406630857863 
6.5682102628285355 1.8468585584251112 -1.0534598484324897 9.269029028511 -3.04406630857863 -3.04406630857863 
6.578222778473092 1.9127873498318722 -0.9244279634352335 9.182281275370176 -3.04406630857863 -3.04406630857863 
6.588235294117648 1.9787162193489545 -0.7951606896841463 9.094520860965194 -3.04406630857863 -3.04406630857863 
6.598247809762203 2.044637964297602 -0.6656725350324129 9.005757975505311 -3.04406630857863 -3.04406630857863 
6.608260325406759 2.110545363541473 -0.5359780592252097 8.916002983857576 -3.04406630857863 -3.04406630857863 
6.618272841051314 2.176431178271915 -0.4060918711550121 8.825266424187518 -3.04406630857863 -3.04406630857863 
6.62828535669587 2.2422881527970224 -0.2760286260578271 8.73355900651698 -3.04406630857863 -3.04406630857863 
6.638297872340425 2.3081090153341974 -0.14580302265199307 8.640891611199468 -3.04406630857863 -3.04406630857863 
6.648310387984981 2.373886478806321 -0.015429800220244871 8.547275287312994 -3.04406630857863 -3.04406630857863 
6.6583229036295375 2.439613241641268 0.11507626436306495 8.452721250971113 -3.04406630857863 -3.04406630857863 
6.668335419274093 2.5052819885748216 0.24570035965876968 8.357240883552182 -3.04406630857863 -3.04406630857863 
6.678347934918649 2.570885391456843 0.3764276427420681 8.26084572984744 -3.04406630857863 -3.04406630857863 
6.688360450563204 2.6364161100605465 0.5072432423324944 8.163547496128562 -3.04406630857863 -3.04406630857863 
6.69837296620776 2.7018667928949482 0.6381322619736896 8.06535804813483 -3.04406630857863 -3.04406630857863 
6.708385481852315 2.767230078020198 0.7690797832607563 7.966289408981097 -3.04406630857863 -3.04406630857863 
6.718397997496871 2.8324985938659175 0.9000708691142432 7.866353756986724 -3.04406630857863 -3.04406630857863 
6.728410513141427 2.8976649600522486 1.0310905670987993 7.765563423426483 -3.04406630857863 -3.04406630857863 
6.7384230287859825 2.962721788213687 1.162123912784884 7.663930890204201 -3.04406630857863 -3.04406630857863 
6.748435544430539 3.027661682825538 1.29315593315199 7.561468787449842 -3.04406630857863 -3.04406630857863 
6.758448060075094 3.0924772420328557 1.4241716500313046 7.458189891041231 -3.04406630857863 -3.04406630857863 
6.76846057571965 3.157161058481906 1.5551560835865583 7.3541071200509 -3.04406630857863 -3.04406630857863 
6.778473091364205 3.2217057201538983 1.6860942558306111 7.249233534119654 -3.04406630857863 -3.04406630857863 
6.788485607008761 3.286103811201062 1.816971194176614 7.14358233075727 -3.04406630857863 -3.04406630857863 
6.798498122653317 3.350347912784806 1.947771935021286 7.0371668425720415 -3.04406630857863 -3.04406630857863 
6.808510638297872 3.4144306039160055 2.078481527358813 6.930000534429846 -3.04406630857863 -3.04406630857863 
6.8185231539424285 3.4783444622972723 2.2090850364231605 6.822097000544313 -3.04406630857863 -3.04406630857863 
6.828535669586984 3.542082065167049 2.3395675473570443 6.713469961499083 -3.04406630857863 -3.04406630857863 
6.83854818523154 3.6056359901455766 2.469914168905599 6.604133261203464 -3.04406630857863 -3.04406630857863 
6.848560700876095 3.6689988160824716 2.6001100371323353 6.494100863783242 -3.04406630857863 -3.04406630857863 
6.858573216520651 3.7321631239059916 2.73014031915595 6.3833868504074225 -3.04406630857863 -3.04406630857863 
6.868585732165207 3.7951214974737124 2.8599902169055524 6.2720054160527585 -3.04406630857863 -3.04406630857863 
6.878598247809762 3.857866524424681 2.9896449708922965 6.159970866207482 -3.04406630857863 -3.04406630857863 
6.888610763454318 3.9203907970328737 3.1190898639952787 6.047297613515801 -3.04406630857863 -3.04406630857863 
6.8986232790988735 3.982686913061811 3.2483102252598637 5.934000174364476 -3.04406630857863 -3.04406630857863 
6.90863579474343 4.044747476620379 3.377291433705879 5.820093165413538 -3.04406630857863 -3.04406630857863 
6.918648310387985 4.10656509901958 3.5060189221436797 5.705591300072619 -3.04406630857863 -3.04406630857863 
6.928660826032541 4.168132399630296 3.6344781809957047 5.5905093849248715 -3.04406630857863 -3.04406630857863 
6.938673341677097 4.229442006741794 3.762654762120955 5.474862316100565 -3.04406630857863 -3.04406630857863 
6.948685857321652 4.290486558421014 3.890534282639399 5.358665075602973 -3.04406630857863 -3.04406630857863 
6.958698372966208 4.351258703372486 4.018102428751337 5.241932727591145 -3.04406630857863 -3.04406630857863 
6.968710888610763 4.411751101798727 4.145344959541789 5.124680414629128 -3.04406630857863 -3.04406630857863 
6.9787234042553195 4.471956426261147 4.272247710739721 5.006923353931528 -3.04406630857863 -3.04406630857863 
6.988735919899875 4.5318673625412025 4.398796598288676 4.888676833748523 -3.04406630857863 -3.04406630857863 
6.998748435544431 4.591476610501874 4.524977620448879 4.769956211170007 -3.04406630857863 -3.04406630857863 
7.008760951188987 4.6507768849492 4.650726884887668 4.650826884891805 -3.04406630857863 -3.04406630857863 
7.018773466833542 4.709760916493885 4.531154346505148 4.776180557196775 -3.04406630857863 -3.04406630857863 
7.028785982478098 4.768421452412872 4.411104142496585 4.9011748986492165 -3.04406630857863 -3.04406630857863 
7.038798498122653 4.826751257510668 4.290641836175128 5.025746303978734 -3.04406630857863 -3.04406630857863 
7.048811013767209 4.884743114980507 4.169783058885082 5.149881249823286 -3.04406630857863 -3.04406630857863 
7.0588235294117645 4.942389827265059 4.048543482606604 5.273566321730462 -3.04406630857863 -3.04406630857863 
7.068836045056321 4.999684216916754 3.9269388175314317 5.396788216137245 -3.04406630857863 -3.04406630857863 
7.078848560700877 5.056619127457474 3.804984808157722 5.519533743780257 -3.04406630857863 -3.04406630857863 
7.088861076345432 5.113187424237631 3.6826972291795848 5.641789833260807 -3.04406630857863 -3.04406630857863 
7.098873591989988 5.169381995294473 3.5600918813160267 5.763543534620121 -3.04406630857863 -3.04406630857863 
7.108886107634543 5.225195752209484 3.4371845871106643 5.884782022893436 -3.04406630857863 -3.04406630857863 
7.118898623279099 5.280621630964896 3.3139911867092877 6.00549260163594 -3.04406630857863 -3.04406630857863 
7.128911138923654 5.335652592799046 3.190527533623695 6.12566270641232 -3.04406630857863 -3.04406630857863 
7.13892365456821 5.390281625060655 3.066809490481529 6.245279908250254 -3.04406630857863 -3.04406630857863 
7.1489361702127665 5.444501742061763 2.942852924766993 6.364331917053243 -3.04406630857863 -3.04406630857863 
7.158948685857322 5.498305985929353 2.8186737045534755 6.482806584971879 -3.04406630857863 -3.04406630857863 
7.168961201501878 5.5516874274554935 2.694287694230931 6.600691909730989 -3.04406630857863 -3.04406630857863 
7.178973717146433 5.604639166945884 2.5697107502301093 6.71797603791083 -3.04406630857863 -3.04406630857863 
7.188986232790989 5.657154335066789 2.4449587167455364 6.834647268180704 -3.04406630857863 -3.04406630857863 
7.198998748435544 5.709226093690125 2.320047421459794 6.9506940544827955 -3.04406630857863 -3.04406630857863 
7.2090112640801 5.760847636736775 2.1949926712709416 7.06610500916473 -3.04406630857863 -3.04406630857863 
7.219023779724656 5.812012191017842 2.069810248025493 7.18086890605885 -3.04406630857863 -3.04406630857863 
7.2290362953692116 5.86271301707388 1.9445159042587936 7.29497468350673 -3.04406630857863 -3.04406630857863 
7.239048811013768 5.912943410011975 1.8191253589450929 7.408411447327114 -3.04406630857863 -3.04406630857863 
7.249061326658323 5.962696700340484 1.6936542932594776 7.521168473725588 -3.04406630857863 -3.04406630857863 
7.259073842302879 6.011966254801492 1.5681183463536432 7.633235212144443 -3.04406630857863 -3.04406630857863 
7.269086357947434 6.060745477200716 1.4425331111476787 7.744601288051161 -3.04406630857863 -3.04406630857863 
7.27909887359199 6.109027809234916 1.3169141301398906 7.855256505663974 -3.04406630857863 -3.04406630857863 
7.289111389236546 6.156806731316566 1.1912768912368437 7.9651908506129425 -3.04406630857863 -3.04406630857863 
7.299123904881101 6.2040757633958075 1.0656368236056202 8.074394492535127 -3.04406630857863 -3.04406630857863 
7.3091364205256575 6.250828465779523 0.9400092935502111 8.182857787602588 -3.04406630857863 -3.04406630857863 
7.319148936170213 6.297058439947414 0.8144096004143497 8.290571280981517 -3.04406630857863 -3.04406630857863 
7.329161451814769 6.342759329365064 0.6888529725125259 8.397525709221505 -3.04406630857863 -3.04406630857863 
7.339173967459324 6.387924820293777 0.5633545630912931 8.50371200257345 -3.04406630857863 -3.04406630857863 
7.34918648310388 6.432548642597216 0.43792944632278896 8.60912128723498 -3.04406630857863 -3.04406630857863 
7.359198998748436 6.476624570544621 0.31259261333256383 8.713744887522036 -3.04406630857863 -3.04406630857863 
7.369211514392991 6.520146423610606 0.1873589682633776 8.817574327965659 -3.04406630857863 -3.04406630857863 
7.379224030037547 6.563108067271398 0.06224332437698088 8.92060133533283 -3.04406630857863 -3.04406630857863 
7.3892365456821025 6.6055034137973845 -0.06273959980401322 9.022817840570076 -3.04406630857863 -3.04406630857863 
7.399249061326659 6.647326423041967 -0.18757518431281106 9.124215980669232 -3.04406630857863 -3.04406630857863 
7.409261576971214 6.688571103226496 -0.3122489115113467 9.224788100453997 -3.04406630857863 -3.04406630857863 
7.41927409261577 6.729231511721337 -0.43674636981806536 9.324526754286719 -3.04406630857863 -3.04406630857863 
7.429286608260326 6.769301755822821 -0.56105325738839 9.423424707694181 -3.04406630857863 -3.04406630857863 
7.439299123904881 6.8087759935261065 -0.6851553857465671 9.521474938911947 -3.04406630857863 -3.04406630857863 
7.449311639549437 6.8476484342937995 -0.8090386833669347 9.618670640346242 -3.04406630857863 -3.04406630857863 
7.459324155193992 6.885913339820214 -0.9326891992028585 9.715005219952637 -3.04406630857863 -3.04406630857863 
7.4693366708385485 6.923565024791255 -1.0560931061621588 9.810472302531174 -3.04406630857863 -3.04406630857863 
7.479349186483104 6.960597857639736 -1.1792367045267929 9.905065730936855 -3.04406630857863 -3.04406630857863 
7.48936170212766 6.997006261296123 -1.3021064253158317 9.998779567205379 -3.04406630857863 -3.04406630857863 
7.499374217772216 7.032784713934543 -1.424688833589749 10.091608093593262 -3.04406630857863 -3.04406630857863 
7.509386733416771 7.0679277497139985 -1.5469706316948129 10.183545813532088 -3.04406630857863 -3.04406630857863 
7.519399249061327 7.1024299595147085 -1.668938662446112 10.274587452496462 -3.04406630857863 -3.04406630857863 
7.529411764705882 7.136285991669424 -1.7905799122475043 10.364727958785075 -3.04406630857863 -3.04406630857863 
7.539424280350438 7.169490552689709 -1.9118815141476144 10.453962504214967 -3.04406630857863 -3.04406630857863 
7.5494367959949935 7.202038407987003 -2.0328307508301338 10.542286484728383 -3.04406630857863 -3.04406630857863 
7.55944931163955 7.233924382588477 -2.153415057537286 10.62969552091214 -3.04406630857863 -3.04406630857863 
7.569461827284106 7.265143361847476 -2.2736220249252206 10.716185458429395 -3.04406630857863 -3.04406630857863 
7.579474342928661 7.295690292148562 -2.3934394018501344 10.801752368363642 -3.04406630857863 -3.04406630857863 
7.589486858573217 7.325560181607021 -2.5128550980839 10.886392547474902 -3.04406630857863 -3.04406630857863 
7.599499374217772 7.354748100762714 -2.6318571869581335 10.970102518368108 -3.04406630857863 -3.04406630857863 
7.609511889862328 7.383249183268255 -2.750433907935621 11.052879029573761 -3.04406630857863 -3.04406630857863 
7.619524405506883 7.411058626571359 -2.8685736691080095 11.134719055540852 -3.04406630857863 -3.04406630857863 
7.629536921151439 7.438171692591328 -2.986265049618897 11.215619796542358 -3.04406630857863 -3.04406630857863 
7.6395494367959955 7.4645837083895366 -3.10349680201122 11.295578678493316 -3.10349680201122 -3.04406630857863 
7.649561952440551 7.49029006683387 -3.2202578544982394 11.374593352681954 -3.2202578544982394 -3.04406630857863 
7.659574468085107 7.51528622725702 -3.336537313157092 11.452661695413937 -3.336537313157092 -3.04406630857863 
7.669586983729662 7.539567716108515 -3.4523244640442172 11.52978180757026 -3.4523244640442172 -3.04406630857863 
7.679599499374218 7.56313012760048 -3.5676087752319106 11.60595201407908 -3.5676087752319106 -3.04406630857863 
7.689612015018774 7.585969124346939 -3.682379898765149 11.68117086330194 -3.682379898765149 -3.04406630857863 
7.699624530663329 7.608080437996674 -3.7966276725382766 11.755437126334938 -3.7966276725382766 -3.04406630857863 
7.709637046307885 7.629459869859488 -3.9103421220907424 11.828749796225312 -3.9103421220907424 -3.04406630857863 
7.719649561952441 7.650103291525818 -4.0235134623213575 11.901108087104028 -4.0235134623213575 -3.04406630857863 
7.729662077596997 7.670006645479622 -4.136132099120662 11.972511433235049 -4.136132099120662 -3.04406630857863 
7.739674593241552 7.689165945704432 -4.248188630920806 12.04295948798192 -4.248188630920806 -3.04406630857863 
7.749687108886108 7.707577278282533 -4.359673850162661 12.11245212269242 -4.359673850162661 -3.04406630857863 
7.759699624530664 7.725236801987135 -4.4705787446796 12.18098942550197 -4.4705787446796 -3.04406630857863 
7.769712140175219 7.74214074886751 -4.580894498997857 12.248571700056722 -4.580894498997857 -3.04406630857863 
7.779724655819775 7.7582854248269895 -4.690612495553072 12.315199464157121 -4.690612495553072 -3.04406630857863 
7.78973717146433 7.773667210193731 -4.79972431582274 12.380873448322781 -4.79972431582274 -3.04406630857863 
7.7997496871088865 7.788282560284221 -4.908221741374538 12.445594594279713 -4.908221741374538 -3.04406630857863 
7.809762202753442 7.802128005959381 -5.016096754830313 12.509364053370815 -5.016096754830313 -3.04406630857863 
7.819774718397998 7.815200154173253 -5.123341540745686 12.572183184890667 -5.123341540745686 -3.04406630857863 
7.829787234042554 7.8274956885141505 -5.229948486405194 12.63405355434566 -5.229948486405194 -3.04406630857863 
7.839799749687109 7.839011369738223 -5.33591018253308 12.694976931640582 -5.33591018253308 -3.04406630857863 
7.849812265331665 7.849744036295356 -5.441219423919778 12.754955289192809 -5.441219423919778 -3.04406630857863 
7.85982478097622 7.85969060484732 -5.545869209964081 12.81399079997519 -5.545869209964081 -3.04406630857863 
7.869837296620776 7.868848070778122 -5.649852745131403 12.872085835488933 -5.649852745131403 -3.04406630857863 
7.8798498122653315 7.877213508696454 -5.7531634393281035 12.92924296366767 -5.7531634393281035 -3.04406630857863 
7.889862327909888 7.884784072930218 -5.85579490819233 12.985464946714004 -5.85579490819233 -3.04406630857863 
7.899874843554444 7.89155699801299 -5.957740973301506 13.040754738869792 -5.957740973301506 -3.04406630857863 
7.909887359198999 7.897529599162418 -6.058995662296996 13.095115484121617 -6.058995662296996 -3.04406630857863 
7.919899874843555 7.902699272750457 -6.159553208926247 13.148550513842704 -6.159553208926247 -3.04406630857863 
7.92991239048811 7.907063496765357 -6.25940805300277 13.201063344372717 -6.25940805300277 -3.04406630857863 
7.939924906132666 7.91061983126538 -6.3585548402847625 13.252657674536957 -6.3585548402847625 -3.04406630857863 
7.949937421777221 7.913365918824139 -6.456988422272451 13.30333738310627 -6.456988422272451 -3.04406630857863 
7.9599499374217775 7.9152994849675276 -6.554703855925182 13.35310652619928 -6.554703855925182 -3.04406630857863 
7.9699624530663336 7.916418338602141 -6.651696403298555 13.401969334628419 -6.651696403298555 -3.04406630857863 
7.979974968710889 7.916720372435166 -6.747961531102442 13.449930211191253 -6.747961531102442 -3.04406630857863 
7.989987484355445 7.9162035633856425 -6.843494910180619 13.496993727908793 -6.843494910180619 -3.04406630857863 
8.0 7.914865972987054 -6.9382924149125 13.543164623212181 -6.9382924149125 -3.04406630857863 


==> figures/GP_Demo_Samples.txt <==
theta L
0.10012515644555695 0.010008305086282001 
1.0012515644555695 0.843200549433729 
2.002503128911139 1.8187792942486738 
4.005006257822278 -3.04406630857863 
7.008760951188987 4.6507768849492 

